Broad absorption line disappearance and emergence using multiple-epoch spectroscopy from the Sloan Digital Sky Survey

We investigate broad absorption line (BAL) disappearance and emergence using a 470 BAL-quasar sample over < 0.10-5.25 rest-frame years with at least three spectroscopic epochs for each quasar from the Sloan Digital Sky Survey. We identify 14 disappearing BALs over < 1.73-4.62 rest-frame years and 18 emerging BALs over < 1.46-3.66 rest-frame years associated with the CIV 1548,1550 and/or SiIV 1393,1402 doublets, and report on their variability behavior. BAL quasars in our dataset exhibit disappearing/emerging CIV BALs at a rate of 2.3 and 3.0 per cent, respectively, and the frequency for BAL to non-BAL quasar transitions is 1.7 per cent. We detect four re-emerging BALs over < 3.88 rest-frame years on average and three re-disappearing BALs over < 4.15 rest-frame years on average, the first reported cases of these types. We infer BAL lifetimes along the line of sight to be nominally < 100-1000 yr using disappearing CIV BALs in our sample. Interpretations of (re-)emerging and (re-)disappearing BALs reveal evidence that collectively supports both transverse-motion and ionization-change scenarios to explain BAL variations. We constrain a nominal CIV/SiIV BAL outflow location of < 100 pc from the central source and a radial size of > 1x10^-7 pc (0.02 au) using the ionization-change scenario, and constrain a nominal outflow location of < 0.5 pc and a transverse size of ~0.01 pc using the transverse-motion scenario. Our findings are consistent with previous work, and provide evidence in support of BALs tracing compact flow geometries with small filling factors.

==> table1A.dat <==
-----------------------------------------------------------------------------------------------------
README: BAL measurements and associated observations. The six columns from left to right include: 
BAL quasar name, plate-mjd-fiber number for the associated SDSS spectrum, minimum BAL velocity, 
maximum BAL velocity, balnicity index, and rest-frame equivalent width. BAL velocities are calculated 
with respect to the average wavelength of the C IV doublet (i.e., 1549.062 angstroms).
-----------------------------------------------------------------------------------------------------
J000912.89+000504.4   1491-52996-0355   -22626   -17667   00193   4.0
J000912.89+000504.4   4217-55478-0900   -22945   -18511   00150   3.4
J000912.89+000504.4   7862-56984-0148   -22115   -14598   00295   5.7
J001025.90+005447.6   0389-51795-0332   -40926   -35201   01578   13.5
J001025.90+005447.6   0389-51795-0332   -17189   -13654   00438   5.9
J001025.90+005447.6   0389-51795-0332   -12531   -07797   01356   13.7
J001025.90+005447.6   4218-55479-0592   -40926   -35201   01263   11.4
J001025.90+005447.6   4218-55479-0592   -24511   -20296   00288   4.2
J001025.90+005447.6   4218-55479-0592   -20038   -15165   00302   5.8
J001025.90+005447.6   4218-55479-0592   -14838   -07594   03153   19.9
J001025.90+005447.6   7853-56988-0370   -40984   -35261   01489   13.4
J001025.90+005447.6   7853-56988-0370   -24638   -15297   01452   12.9
J001025.90+005447.6   7853-56988-0370   -15165   -07594   03308   21.2
J001502.26+001212.4   0389-51795-0465   -38931   -36517   00049   2.6
J001502.26+001212.4   0389-51795-0465   -22390   -20402   00001   2.0
J001502.26+001212.4   0389-51795-0465   -09717   -05479   01380   11.3
J001502.26+001212.4   4218-55479-0818   -09851   -05682   01133   9.6
J001502.26+001212.4   7864-56979-0618   -22645   -19243   00181   2.9
J001502.26+001212.4   7864-56979-0618   -09785   -05614   01225   10.4
J001657.76+005614.7   0687-52518-0537   -34489   -32403   00022   4.2
J001657.76+005614.7   4218-55479-0920   -36982   -32219   01332   12.6
J001657.76+005614.7   7864-56979-0710   -36740   -32403   00999   9.8
J002127.88+010420.1   0390-51816-0445   -05223   -03112   00039   5.2
J002127.88+010420.1   0688-52203-0374   -05291   -03112   00103   6.1
J002146.71-004847.9   0390-51816-0161   -21761   -19189   00060   2.4
J002146.71-004847.9   0390-51816-0161   -19059   -16528   00044   2.0
J003135.57+003421.2   0689-52262-0502   -38822   -33173   01098   9.8
J003135.57+003421.2   0689-52262-0502   -11662   -04542   04097   26.4
J003135.57+003421.2   3587-55182-0570   -39722   -33173   01473   12.5
J003135.57+003421.2   3587-55182-0570   -20029   -18089   00000   2.2
J003135.57+003421.2   3587-55182-0570   -11794   -04610   04275   28.1
J003135.57+003421.2   4221-55443-0607   -38822   -33173   01274   11.5
J003135.57+003421.2   4221-55443-0607   -11728   -04542   04327   28.4
J003135.57+003421.2   7868-57006-0512   -36953   -34766   00044   2.9
J003135.57+003421.2   7868-57006-0512   -11064   -04542   03377   22.8
J003312.25+155442.4   0418-51817-0323   -47307   -32655   09892   57.3
J003312.25+155442.4   0418-51817-0323   -22947   -04376   12478   69.9
J003312.25+155442.4   3133-54789-0379   -41663   -33636   04713   30.2
J003312.25+155442.4   3133-54789-0379   -21350   -04443   10367   58.5
J003312.25+155442.4   6192-56269-0184   -43676   -33698   05263   31.7
J003312.25+155442.4   6192-56269-0184   -21734   -04511   11461   64.4
J003517.95+004333.7   1086-52525-0481   -18467   -16255   00043   3.4
J003517.95+004333.7   3587-55182-0722   -19694   -16191   00305   4.0
J003517.95+004333.7   4221-55443-0802   -19307   -16191   00175   3.6
J003517.95+004333.7   7855-57011-0082   -18920   -16582   00040   2.6
J003551.98+005726.4   0392-51793-0449   -08204   -04283   01522   13.6
J003551.98+005726.4   3588-55184-0552   -08204   -04350   01320   11.0
J003551.98+005726.4   4302-55531-0048   -08606   -04283   01818   14.2
J003551.98+005726.4   7868-57006-0716   -08471   -04283   01663   13.2
J004022.40+005939.6   0690-52261-0563   -36467   -31942   00835   8.2
J004022.40+005939.6   0690-52261-0563   -09930   -03929   01229   10.7
J004118.59+001742.4   0392-51793-0631   -18445   -10431   01997   15.5
J004118.59+001742.4   0691-52199-0346   -23073   -20834   00028   2.2
J004118.59+001742.4   0691-52199-0346   -20704   -08090   02906   21.4
J004118.59+001742.4   3589-55186-0620   -17927   -08626   02497   17.8
J004118.59+001742.4   4222-55444-0776   -40289   -37346   00106   3.1
J004118.59+001742.4   4222-55444-0776   -17667   -07685   03172   21.5
J004118.59+001742.4   7870-57016-0508   -40887   -35890   00509   5.9
J004118.59+001742.4   7870-57016-0508   -18186   -08357   03017   20.3
J004323.43-001552.4   0393-51794-0181   -17050   -09729   00776   8.3
J004323.43-001552.4   0691-52199-0224   -20286   -09996   01147   11.0
J004323.43-001552.4   3588-55184-0106   -19578   -16984   00014   1.6
J004323.43-001552.4   4222-55444-0112   -19771   -17309   00011   1.8
J004613.54+010425.7   0393-51794-0572   -18763   -10557   03696   23.6
J004613.54+010425.7   0691-52199-0460   -18827   -10691   03316   21.6
J004613.54+010425.7   3589-55186-0866   -17596   -10691   03279   20.9
J004613.54+010425.7   4223-55451-0666   -43608   -38726   00414   5.7
J004613.54+010425.7   4223-55451-0666   -17855   -10489   03639   23.1
J004613.54+010425.7   7857-57278-0433   -43903   -41654   00015   2.3
J004613.54+010425.7   7857-57278-0433   -17789   -10756   03293   20.6
J004732.73+002111.3   0393-51794-0588   -10336   -07658   00241   5.4
J004732.73+002111.3   0691-52199-0559   -10470   -07253   00357   6.0
J004732.73+002111.3   3589-55186-0936   -10470   -07658   00282   4.9
J004732.73+002111.3   4223-55451-0724   -10470   -07658   00275   4.9
J004939.11-000659.4   7870-57016-0080   -19634   -17691   00002   2.3
J005215.64+003120.5   1084-52591-0516   -39328   -32277   02011   14.0
J005215.64+003120.5   1084-52591-0516   -11488   -04298   03745   23.8
J005215.64+003120.5   3590-55201-0958   -39806   -32215   03223   21.3
J005215.64+003120.5   3590-55201-0958   -24528   -22364   00033   2.5
J005215.64+003120.5   4223-55451-0968   -39567   -32215   02958   19.9
J005215.64+003120.5   7872-57279-0526   -37400   -33812   00336   5.5
J005215.64+003120.5   7872-57279-0526   -11024   -04366   03203   19.6
J005355.15-000309.3   0395-51783-0352   -18958   -15183   00717   6.8
J005355.15-000309.3   0395-51783-0352   -13208   -09690   00477   6.6
J005355.15-000309.3   3590-55201-0018   -21788   -14461   00712   7.6
J005355.15-000309.3   3590-55201-0018   -12748   -10491   00012   2.3
J005419.99+002727.9   0394-51812-0511   -38441   -33214   00285   5.8
J005419.99+002727.9   0394-51812-0511   -21228   -11902   00968   10.0
J005419.99+002727.9   0394-51812-0511   -10574   -05874   00608   7.1
J005419.99+002727.9   3111-54800-0509   -21997   -14937   00712   7.8
J005419.99+002727.9   3111-54800-0509   -08972   -05399   00356   5.1
J005419.99+002727.9   4224-55481-0726   -37837   -34071   00150   3.8
J005419.99+002727.9   4224-55481-0726   -22635   -13884   01031   9.9
J005419.99+002727.9   4224-55481-0726   -09373   -05332   00605   7.1
J005419.99+002727.9   7872-57279-0642   -21612   -19554   00001   1.5
J005419.99+002727.9   7872-57279-0642   -19361   -14739   00427   5.3
J005419.99+002727.9   7872-57279-0642   -09773   -05264   00607   7.0
J005837.30-003553.7   0395-51783-0148   -12661   -05024   02630   19.1
J005837.30-003553.7   3112-54802-0165   -19907   -15554   00180   3.8
J005837.30-003553.7   3112-54802-0165   -15359   -05363   04196   26.0
J005837.30-003553.7   3735-55209-0488   -40564   -33055   02437   17.5
J005837.30-003553.7   3735-55209-0488   -17836   -15554   00026   2.0
J005837.30-003553.7   3735-55209-0488   -15293   -05092   04978   29.8
J005837.30-003553.7   4225-55455-0382   -40206   -33179   01967   15.2
J005837.30-003553.7   4225-55455-0382   -14308   -05159   04384   26.9
J005837.30-003553.7   7872-57279-0123   -40206   -33425   01525   12.3
J005837.30-003553.7   7872-57279-0123   -18031   -16077   00000   1.8
J005837.30-003553.7   7872-57279-0123   -15161   -05227   04390   26.7
J010241.04-004208.9   4226-55475-0484   -05190   -03149   00010   6.9
J010241.04-004208.9   7874-57279-0433   -05190   -03216   00005   6.1
J011227.60-011221.7   0397-51794-0122   -23440   -19465   00220   4.3
J011227.60-011221.7   0397-51794-0122   -18173   -15502   00053   2.8
J011227.60-011221.7   0397-51794-0122   -11480   -05510   02523   16.6
J011227.60-011221.7   4227-55481-0362   -11413   -05577   02704   18.1
J011227.60-011221.7   7875-56980-0754   -10282   -05577   01646   14.4
J012415.53-003318.5   1079-52621-0234   -19055   -16260   00068   4.0
J012415.53-003318.5   4229-55501-0424   -20023   -16847   00210   5.0
J012415.53-003318.5   7818-56989-0365   -20023   -17629   00061   3.4
J012633.53+003509.9   0399-51817-0550   -17300   -15080   00102   4.1
J013656.31-004623.7   0400-51820-0003   -09762   -06268   00621   7.0
J013656.31-004623.7   0698-52203-0202   -23199   -20959   00026   2.3
J013656.31-004623.7   0698-52203-0202   -20253   -15777   00328   5.4
J013656.31-004623.7   0698-52203-0202   -12620   -06133   01372   10.8
J013656.31-004623.7   4231-55444-0481   -39211   -33632   01286   11.8
J013656.31-004623.7   4231-55444-0481   -25229   -14401   00758   9.8
J013656.31-004623.7   4231-55444-0481   -14006   -06944   01307   10.3
J013656.31-004623.7   7847-57012-0178   -10096   -07213   00283   5.8
J014548.55-000812.5   1504-52940-0349   -26475   -23628   00107   4.4
J014548.55-000812.5   1504-52940-0349   -21778   -15500   01474   11.4
J014548.55-000812.5   3639-55205-0997   -38054   -32020   00474   7.1
J014548.55-000812.5   3639-55205-0997   -26852   -22928   00372   6.7
J014548.55-000812.5   3639-55205-0997   -22099   -16479   01512   11.4
J014548.55-000812.5   4231-55444-0035   -38716   -31650   00734   8.6
J014548.55-000812.5   4231-55444-0035   -26791   -23247   00378   6.6
J014548.55-000812.5   4231-55444-0035   -21650   -16349   01257   10.1
J014548.55-000812.5   7843-56902-0154   -38476   -34170   00190   3.8
J014548.55-000812.5   7843-56902-0154   -26916   -23055   00431   6.6
J014548.55-000812.5   7843-56902-0154   -22738   -14188   01821   13.7
J014812.80-005108.7   0402-51793-0299   -19595   -16872   00096   2.8
J014812.80-005108.7   0402-51793-0299   -16740   -07939   02666   18.7
J014812.80-005108.7   4232-55447-0288   -39618   -37634   00000   1.5
J014812.80-005108.7   4232-55447-0288   -19852   -15761   00125   3.2
J014812.80-005108.7   4232-55447-0288   -12473   -09947   00024   2.4
J014812.80-005108.7   7843-56902-0047   -21074   -17263   00154   3.4
J014812.80-005108.7   7843-56902-0047   -13267   -07871   01316   10.9
J020006.31-003709.7   0403-51871-0070   -46678   -41615   00603   6.6
J020006.31-003709.7   0403-51871-0070   -40603   -35236   02156   14.5
J020006.31-003709.7   0403-51871-0070   -25055   -07095   08398   49.3
J020006.31-003709.7   2065-53678-0131   -47433   -41139   01468   11.7
J020006.31-003709.7   2065-53678-0131   -40781   -35052   02300   15.8
J020006.31-003709.7   2065-53678-0131   -25749   -07027   10110   57.6
J020006.31-003709.7   2866-54478-0197   -26254   -06961   10434   59.4
J020006.31-003709.7   4233-55449-0006   -27197   -07095   10313   59.8
J020006.31-003709.7   7837-56987-0421   -46444   -41139   01085   9.3
J020006.31-003709.7   7837-56987-0421   -40603   -35114   02436   16.8
J020006.31-003709.7   7837-56987-0421   -22639   -07095   08757   50.8
J020629.32+004843.0   0702-52178-0371   -18322   -13880   00508   6.1
J020629.32+004843.0   0702-52178-0371   -10569   -08229   00081   4.6
J020629.32+004843.0   3609-55201-0880   -39517   -35896   00281   5.3
J020629.32+004843.0   3609-55201-0880   -24348   -21735   00029   2.3
J020629.32+004843.0   3609-55201-0880   -20580   -13088   01462   11.2
J020629.32+004843.0   3609-55201-0880   -12692   -07153   01865   13.8
J020629.32+004843.0   4235-55451-0638   -44973   -39995   00466   6.6
J020629.32+004843.0   4235-55451-0638   -39517   -36016   00324   5.5
J020629.32+004843.0   4235-55451-0638   -24474   -21672   00025   2.1
J020629.32+004843.0   4235-55451-0638   -18581   -13615   01062   9.6
J020629.32+004843.0   4235-55451-0638   -12494   -07153   01702   12.5
J020629.32+004843.0   7833-57286-0366   -17478   -14143   00183   4.2
J020629.32+004843.0   7833-57286-0366   -10836   -08229   00197   4.8
J021606.12-002104.9   0405-51816-0114   -24271   -21722   00036   2.0
J021606.12-002104.9   0405-51816-0114   -21594   -13207   01097   10.2
J021606.12-002104.9   4236-55479-0194   -20116   -17528   00034   2.5
J021606.40+011509.6   0405-51816-0570   -05339   -03298   00022   6.5
J021606.40+011509.6   4267-55484-0288   -26570   -10847   02217   19.6
J021606.40+011509.6   4267-55484-0288   -05272   -03298   00005   5.7
J021606.40+011509.6   7830-57043-0301   -26131   -11976   01741   17.0
J022036.27-081242.9   0668-52162-0547   -45720   -33684   03412   23.4
J022036.27-081242.9   0668-52162-0547   -25219   -19922   00579   6.3
J022036.27-081242.9   0668-52162-0547   -19212   -15374   00183   4.5
J022036.27-081242.9   0668-52162-0547   -15111   -09417   02440   15.8
J022036.27-081242.9   3122-54821-0482   -43250   -36488   02177   14.3
J022036.27-081242.9   3122-54821-0482   -25283   -21912   00214   4.1
J022036.27-081242.9   3122-54821-0482   -18823   -16224   00048   3.0
J022036.27-081242.9   3122-54821-0482   -14652   -09752   02242   15.8
J022036.27-081242.9   4392-55833-0506   -44253   -35395   02440   16.4
J022036.27-081242.9   4392-55833-0506   -25788   -21975   00395   4.7
J022036.27-081242.9   4392-55833-0506   -19082   -16158   00104   3.5
J022036.27-081242.9   4392-55833-0506   -14915   -09686   02395   16.1
J022349.24+004727.8   0704-52205-0459   -26496   -15521   03305   22.5
J022349.24+004727.8   3127-54835-0338   -24729   -16305   02152   17.3
J022349.24+004727.8   3615-55179-0555   -25488   -16110   02785   20.6
J022349.24+004727.8   3615-55445-0551   -25867   -17737   02351   17.3
J022349.24+004727.8   3647-55827-0556   -25045   -15980   02315   18.7
J022349.24+004727.8   3647-56219-0558   -24791   -18904   01597   13.7
J022349.24+004727.8   3615-56544-0515   -24791   -15717   02091   17.0
J022349.24+004727.8   7831-57016-0948   -24855   -16437   02449   18.5
J022844.09+000217.0   0406-51817-0035   -40227   -35647   00860   9.6
J022844.09+000217.0   0406-51817-0035   -14004   -07145   02293   15.2
J022844.09+000217.0   0705-52200-0431   -40287   -35403   00893   9.7
J022844.09+000217.0   0705-52200-0431   -21792   -19026   00045   2.4
J022844.09+000217.0   0705-52200-0431   -14989   -07145   02324   15.8
J022844.09+000217.0   3615-55179-0780   -40467   -35403   01172   11.6
J022844.09+000217.0   3615-55179-0780   -21728   -16363   00095   3.7
J022844.09+000217.0   3615-55179-0780   -15252   -07213   02572   16.9
J022844.09+000217.0   3615-55445-0770   -40407   -35341   01068   11.0
J022844.09+000217.0   3615-55445-0770   -21664   -16102   00089   3.8
J022844.09+000217.0   3615-55445-0770   -15645   -07213   02526   16.6
J022844.09+000217.0   3647-55827-0780   -40407   -35281   01081   11.1
J022844.09+000217.0   3647-55827-0780   -21728   -16168   00149   4.3
J022844.09+000217.0   3647-55827-0780   -15513   -07145   02486   16.5
J022844.09+000217.0   3647-56219-0776   -40227   -35281   01002   10.9
J022844.09+000217.0   3647-56219-0776   -22879   -18443   00112   4.2
J022844.09+000217.0   3647-56219-0776   -15055   -07213   02369   15.8
J022844.09+000217.0   3615-56544-0800   -40347   -35221   01136   11.5
J022844.09+000217.0   3615-56544-0800   -22879   -16949   00163   5.2
J022844.09+000217.0   3615-56544-0800   -14923   -07213   02490   16.3
J022844.09+000217.0   7828-57039-0738   -40169   -35585   01022   10.8
J022844.09+000217.0   7828-57039-0738   -14135   -07213   02313   15.4
J023139.53+001758.4   0407-51820-0483   -07161   -04453   00150   5.0
J023139.53+001758.4   0705-52200-0505   -07228   -04182   00317   7.4
J023139.53+001758.4   3744-55209-0730   -07161   -04453   00137   5.3
J023139.53+001758.4   4239-55458-0566   -10044   -08103   00000   3.1
J023139.53+001758.4   4239-55458-0566   -07228   -04250   00250   6.9
J023139.53+001758.4   7828-57039-0845   -09978   -07902   00009   3.5
J023139.53+001758.4   7828-57039-0845   -07296   -03023   00541   9.5
J023252.80-001351.1   0407-51820-0158   -38002   -35641   00065   2.8
J023252.80-001351.1   0407-51820-0158   -09889   -06263   00807   10.1
J023252.80-001351.1   0407-51820-0158   -05856   -03545   00139   8.4
J023252.80-001351.1   0705-52200-0063   -37822   -35397   00049   3.2
J023252.80-001351.1   0705-52200-0063   -10089   -06195   01122   12.1
J023252.80-001351.1   0705-52200-0063   -05924   -03478   00222   9.3
J023252.80-001351.1   3126-54804-0205   -10422   -06263   00773   7.7
J023252.80-001351.1   3126-54804-0205   -05856   -03545   00139   7.7
J023252.80-001351.1   3615-55179-0030   -10222   -06328   00526   6.4
J023252.80-001351.1   3615-55179-0030   -05856   -03545   00120   7.3
J023252.80-001351.1   3615-55445-0040   -10156   -06263   00733   8.6
J023252.80-001351.1   3615-55445-0040   -05856   -03545   00156   8.3
J023252.80-001351.1   3647-55827-0034   -10156   -06396   00587   7.1
J023252.80-001351.1   3647-55827-0034   -05856   -03545   00123   7.5
J023252.80-001351.1   3647-55945-0076   -09688   -06396   00258   5.5
J023252.80-001351.1   3647-55945-0076   -05856   -03545   00117   6.9
J023252.80-001351.1   3647-56219-0038   -10089   -06328   00564   7.1
J023252.80-001351.1   3647-56219-0038   -05924   -03545   00180   7.7
J023252.80-001351.1   3615-56544-0040   -09622   -06328   00258   5.2
J023252.80-001351.1   3615-56544-0040   -05856   -03545   00116   7.1
J023252.80-001351.1   7825-57030-0524   -09955   -06263   00697   9.0
J023252.80-001351.1   7825-57030-0524   -05856   -03545   00169   8.5
J023647.12-003124.2   1510-52992-0270   -07184   -04681   00185   4.2
J023647.12-003124.2   3745-55234-0229   -09065   -04681   01161   9.7
J023647.12-003124.2   4240-55455-0486   -09065   -04749   00922   8.0
J023820.90+001419.7   0706-52199-0472   -15291   -10602   01456   11.3
J023820.90+001419.7   0706-52199-0472   -10402   -06849   00295   4.4
J023820.90+001419.7   3126-54804-0500   -15227   -08664   01498   11.6
J023820.90+001419.7   3745-55234-0854   -15095   -10536   01271   9.8
J023820.90+001419.7   4239-55458-0896   -41458   -38224   00106   3.0
J023820.90+001419.7   4239-55458-0896   -19583   -17381   00017   1.8
J023820.90+001419.7   4239-55458-0896   -15357   -08664   01791   13.8
J023820.90+001419.7   7825-57030-0760   -14110   -10669   00628   7.5
J024221.87+004912.6   0408-51821-0576   -20207   -14615   01164   9.0
J024221.87+004912.6   0707-52177-0332   -45921   -43217   00047   2.5
J024221.87+004912.6   0707-52177-0332   -20143   -14813   01266   9.9
J024221.87+004912.6   3651-55247-0676   -20207   -15926   00512   5.8
J024221.87+004912.6   4240-55455-0754   -21492   -15599   00773   7.2
J024221.87+004912.6   7821-57279-0328   -20013   -16448   00128   2.8
J024224.02+010452.5   3650-55244-0862   -24160   -21995   00056   2.8
J024230.65-000029.7   0707-52177-0392   -40258   -34458   01719   13.9
J024230.65-000029.7   0707-52177-0392   -17244   -05965   04501   28.1
J024230.65-000029.7   3651-55247-0360   -40438   -34336   01699   13.3
J024230.65-000029.7   3651-55247-0360   -19576   -06168   05322   32.7
J024230.65-000029.7   4240-55455-0776   -40378   -35068   01544   12.2
J024230.65-000029.7   4240-55455-0776   -19189   -06235   05242   31.9
J024230.65-000029.7   7825-57030-0932   -40974   -34031   01971   14.5
J024230.65-000029.7   7825-57030-0932   -19189   -05965   05463   33.8
J024304.68+000005.4   0408-51821-0080   -06903   -04532   00241   7.5
J024304.68+000005.4   0707-52177-0389   -06835   -04532   00176   7.3
J024304.68+000005.4   3651-55247-0320   -06768   -04600   00062   5.1
J024304.68+000005.4   4241-55450-0514   -06768   -04600   00070   5.2
J024304.68+000005.4   7825-57030-0947   -07104   -04397   00507   10.0
J024457.18-010809.9   0409-51871-0282   -46958   -43972   00112   2.9
J024457.18-010809.9   0409-51871-0282   -26055   -13812   04421   27.6
J024457.18-010809.9   3651-55247-0206   -23458   -13746   03229   21.7
J024457.18-010809.9   4240-55455-0088   -23458   -13615   03353   22.3
J024457.18-010809.9   7822-57041-0393   -46026   -43264   00027   2.1
J024457.18-010809.9   7822-57041-0393   -23330   -13944   03348   22.1
J024914.90-005824.8   0707-52177-0057   -19086   -11887   01569   13.2
J024914.90-005824.8   4241-55450-0248   -44375   -41714   00030   2.2
J024914.90-005824.8   4241-55450-0248   -24907   -11488   03964   26.3
J024914.90-005824.8   7822-57041-0189   -27176   -23129   00132   3.4
J024914.90-005824.8   7822-57041-0189   -22301   -11422   03001   20.5
J025042.45+003536.7   0410-51816-0352   -38542   -31718   03994   25.9
J025042.45+003536.7   0410-51816-0352   -14128   -04089   05189   31.2
J025042.45+003536.7   0707-52177-0628   -38724   -31718   04124   26.6
J025042.45+003536.7   0707-52177-0628   -13996   -04089   05404   32.6
J025042.45+003536.7   1664-52965-0547   -39144   -31718   04593   27.5
J025042.45+003536.7   4241-55450-0845   -37880   -31718   03558   24.1
J025042.45+003536.7   4241-55450-0845   -14128   -04089   04688   27.8
J025042.45+003536.7   7822-57041-0918   -37880   -31718   03424   23.1
J025042.45+003536.7   7822-57041-0918   -13733   -04225   04260   25.7
J025042.45+003536.7   7819-57280-0324   -37638   -31718   03120   22.1
J025042.45+003536.7   7819-57280-0324   -13733   -04225   04034   24.4
J025247.33+005135.2   0409-51871-0612   -17799   -12357   00794   9.3
J025247.33+005135.2   0708-52175-0415   -18058   -15581   00108   3.1
J025247.33+005135.2   0708-52175-0415   -14598   -11894   00075   2.9
J025247.33+005135.2   4241-55450-0950   -20385   -16562   00224   3.6
J025247.33+005135.2   4241-55450-0950   -16301   -11362   00285   4.7
J025247.33+005135.2   7820-56984-0541   -20642   -16040   00531   6.5
J025247.33+005135.2   7820-56984-0541   -15779   -12092   00211   5.0
J025331.93+001624.6   0410-51816-0391   -06274   -04037   00034   3.7
J025331.93+001624.6   4242-55476-0657   -06410   -03627   00248   6.8
J025331.93+001624.6   7820-56984-0576   -06342   -04037   00037   3.7
J025516.88+011134.3   0410-51816-0450   -17191   -12401   00474   6.5
J025516.88+011134.3   4242-55476-0742   -18879   -13590   00446   6.1
J025516.88+011134.3   7820-56984-0662   -17257   -14972   00036   2.2
J025812.85+010603.3   0708-52175-0608   -34536   -31772   00446   6.6
J025812.85+010603.3   0708-52175-0608   -17586   -11279   01251   11.1
J025812.85+010603.3   4242-55476-0908   -35997   -31896   00934   8.3
J025812.85+010603.3   4242-55476-0908   -20752   -11610   02090   16.3
J025812.85+010603.3   7820-56984-0822   -34352   -31834   00319   5.9
J025812.85+010603.3   7820-56984-0822   -20108   -17456   00028   1.8
J025911.84+001812.8   1512-53035-0563   -13272   -10354   00136   3.6
J073306.63+462517.5   1867-53317-0290   -35664   -33711   00000   1.8
J073306.63+462517.5   5943-56218-0630   -19434   -17296   00004   2.5
J073633.63+405854.9   1735-53035-0085   -42552   -36742   01848   14.2
J073633.63+405854.9   1735-53035-0085   -20704   -18122   00091   3.1
J073633.63+405854.9   1735-53035-0085   -17538   -06878   05834   34.3
J073633.63+405854.9   3666-55185-0442   -42848   -35161   02443   16.9
J073633.63+405854.9   3666-55185-0442   -19094   -07013   06038   34.9
J073633.63+405854.9   8290-57364-0498   -41661   -35223   01698   13.0
J073633.63+405854.9   8290-57364-0498   -21410   -07081   06741   39.3
J073749.21+445758.4   5942-56210-0846   -35348   -31362   00554   7.5
J074833.67+452135.6   1737-53055-0124   -16586   -13108   00774   9.7
J074833.67+452135.6   3673-55178-0166   -17367   -13371   00683   7.3
J074833.67+452135.6   3671-55483-0892   -18016   -13437   01027   8.4
J074833.67+452135.6   8276-57067-0744   -19053   -13174   01677   13.4
J074833.67+452135.6   8306-57419-0002   -19311   -13305   01686   12.8
J075117.59+513739.1   3679-55209-0420   -23591   -16768   00279   5.1
J075117.59+513739.1   3679-55209-0420   -07493   -05332   00046   2.0
J075854.54+501250.0   1869-53327-0039   -07975   -05547   00192   8.2
J075854.54+501250.0   3699-55517-0474   -38329   -33897   00600   6.8
J075854.54+501250.0   3699-55517-0474   -07975   -05547   00172   7.6
J075854.54+501250.0   8308-57417-0080   -39051   -33835   00510   5.7
J075854.54+501250.0   8308-57417-0080   -07908   -05614   00140   7.4
J075939.14+181230.4   1923-53319-0234   -22204   -05076   08906   51.4
J075939.14+181230.4   4490-55629-0078   -46744   -31935   06890   42.4
J075939.14+181230.4   4490-55629-0078   -27019   -04805   11031   63.6
J075939.14+181230.4   4487-55866-0452   -46219   -32982   06105   38.1
J075939.14+181230.4   4487-55866-0452   -26390   -04805   09907   58.0
J080006.32+443555.6   0436-51883-0106   -36146   -33216   00138   3.4
J080006.32+443555.6   3676-55186-0960   -34990   -32664   00065   2.9
J080006.32+443555.6   4526-55559-0652   -36572   -31429   00892   8.5
J080006.32+443555.6   8277-57073-0716   -36390   -31429   00768   7.6
J080256.55+520804.3   1780-53090-0340   -37067   -33597   00376   7.8
J080256.55+520804.3   1780-53090-0340   -11720   -04331   02238   18.0
J080256.55+520804.3   3700-55542-0438   -38997   -33659   00542   7.2
J080256.55+520804.3   3700-55542-0438   -12647   -04875   02073   15.1
J080256.55+520804.3   7377-56741-0603   -38395   -35674   00102   3.1
J080256.55+520804.3   7377-56741-0603   -18602   -16458   00005   2.1
J080256.55+520804.3   7377-56741-0603   -12316   -05823   01248   10.4
J080351.63+500317.6   1780-53090-0244   -40165   -37944   00046   5.0
J080351.63+500317.6   1780-53090-0244   -25035   -19216   00703   7.8
J080351.63+500317.6   1780-53090-0244   -14592   -08016   02636   17.0
J080351.63+500317.6   3684-55246-0788   -40822   -36614   00489   7.8
J080351.63+500317.6   3684-55246-0788   -24528   -20698   00225   4.3
J080351.63+500317.6   3684-55246-0788   -20570   -15902   00331   5.7
J080351.63+500317.6   3684-55246-0788   -15641   -08016   03058   19.6
J080351.63+500317.6   3699-55517-0292   -41240   -36674   00915   8.3
J080351.63+500317.6   3699-55517-0292   -24592   -07546   04519   31.0
J080351.63+500317.6   7317-56992-0693   -41240   -34483   01391   12.0
J080351.63+500317.6   7317-56992-0693   -24844   -07342   05900   37.4
J080351.63+500317.6   7317-56992-0693   -06872   -04772   00030   3.1
J080455.90+231501.8   1265-52705-0187   -25715   -16996   00931   10.3
J080455.90+231501.8   1265-52705-0187   -16864   -10741   00663   7.8
J080455.90+231501.8   1584-52943-0337   -22028   -09541   01062   12.4
J080455.90+231501.8   4471-55617-0958   -23305   -04825   01373   16.5
J080817.88+465501.2   3686-55268-0840   -15167   -12667   00016   1.7
J080931.57+471824.6   0438-51884-0598   -05663   -03282   00188   7.7
J080931.57+471824.6   3686-55268-0876   -05595   -03350   00114   6.9
J080931.57+471824.6   7378-56715-0444   -19934   -17733   00012   2.3
J080931.57+471824.6   7378-56715-0444   -10830   -08693   00019   3.0
J080931.57+471824.6   7378-56715-0444   -05663   -03214   00252   8.9
J080944.76+483451.9   0440-51885-0197   -47392   -45232   00033   2.8
J080944.76+483451.9   0440-51885-0197   -40380   -31942   02242   18.0
J080944.76+483451.9   0440-51885-0197   -21507   -16137   01001   10.3
J080944.76+483451.9   3684-55246-0034   -47740   -45466   00069   2.4
J080944.76+483451.9   3684-55246-0034   -40678   -31820   02668   19.3
J080944.76+483451.9   3684-55246-0034   -26775   -15680   01838   15.0
J080944.76+483451.9   7317-56992-0127   -47856   -45232   00129   2.8
J080944.76+483451.9   7317-56992-0127   -40558   -32190   02645   19.5
J080944.76+483451.9   7317-56992-0127   -25831   -03180   06088   40.4
J080947.30+405756.5   0545-52202-0579   -13801   -05653   04148   26.4
J080947.30+405756.5   3803-55513-0882   -39686   -34056   00850   8.4
J080947.30+405756.5   3803-55513-0882   -18115   -15378   00100   3.1
J080947.30+405756.5   3803-55513-0882   -13801   -05517   04676   28.5
J080947.30+405756.5   8292-57373-0176   -38846   -34483   00394   5.5
J080947.30+405756.5   8292-57373-0176   -11420   -05585   03003   21.2
J081024.75+480615.4   0438-51884-0616   -44510   -34929   03663   25.7
J081024.75+480615.4   0438-51884-0616   -18718   -05065   06432   39.3
J081024.75+480615.4   3687-55269-0816   -47665   -34869   04475   30.5
J081024.75+480615.4   3687-55269-0816   -20139   -05065   06927   41.8
J081024.75+480615.4   7378-56715-0436   -47549   -45507   00009   4.0
J081024.75+480615.4   7378-56715-0436   -43214   -37297   01323   12.0
J081024.75+480615.4   7378-56715-0436   -18265   -07025   04432   28.6
J081102.91+500724.2   0440-51885-0377   -39358   -37131   00069   3.4
J081102.91+500724.2   0440-51885-0377   -12452   -08388   00496   6.2
J081213.95+431715.9   0546-52205-0403   -24724   -03623   14160   78.0
J081213.95+431715.9   8278-56990-0306   -42846   -33204   05459   33.1
J081213.95+431715.9   8278-56990-0306   -20255   -03623   11742   66.6
J081313.34+414140.6   0546-52205-0147   -06830   -04323   00253   6.5
J081313.34+414140.6   3806-55505-0530   -36515   -33957   00176   4.1
J081313.34+414140.6   3806-55505-0530   -24551   -13301   01104   12.1
J081313.34+414140.6   3806-55505-0530   -11116   -08177   00178   4.1
J081313.34+414140.6   8293-57361-0514   -24236   -13433   01737   15.1
J081313.34+414140.6   8293-57361-0514   -10849   -08041   00214   4.6
J081313.34+414140.6   8293-57361-0514   -07033   -04188   00620   10.5
J081416.76+435405.0   0547-51959-0371   -24557   -22587   00001   3.1
J081416.76+435405.0   0547-51959-0371   -21435   -06768   04809   32.3
J081416.76+435405.0   0547-52207-0396   -22715   -19634   00158   3.4
J081416.76+435405.0   0547-52207-0396   -19440   -06768   04646   29.7
J081416.76+435405.0   8278-56990-0240   -12448   -06702   02369   17.0
J081644.46+420606.0   0546-52205-0033   -42616   -40595   00009   2.5
J081644.46+420606.0   0546-52205-0033   -39097   -32595   02717   19.2
J081644.46+420606.0   0546-52205-0033   -17609   -12163   01180   10.7
J081644.46+420606.0   0546-52205-0033   -10571   -04513   03483   25.1
J081644.46+420606.0   3806-55505-0708   -45501   -42141   00240   4.6
J081644.46+420606.0   3806-55505-0708   -39457   -32780   02721   18.8
J081644.46+420606.0   3806-55505-0708   -18711   -12628   01309   11.3
J081644.46+420606.0   3806-55505-0708   -10369   -04650   03495   25.8
J081644.46+420606.0   8293-57361-0604   -39217   -32842   02213   15.6
J081644.46+420606.0   8293-57361-0604   -17544   -13354   00317   5.0
J081644.46+420606.0   8293-57361-0604   -10369   -04650   03471   25.5
J081655.49+455633.7   0441-51868-0231   -18103   -14840   00120   3.1
J081655.49+455633.7   0441-51868-0231   -14447   -10211   00444   5.2
J081655.49+455633.7   3692-55186-0297   -22479   -13392   00457   7.2
J081655.49+455633.7   3692-55186-0297   -12798   -10009   00077   3.2
J081655.49+455633.7   7328-56715-0197   -19268   -15037   00156   3.4
J081655.49+455633.7   7328-56715-0197   -13592   -09944   00285   4.1
J081752.75+415129.0   0760-52264-0382   -16806   -11480   01272   11.5
J081752.75+415129.0   3806-55505-0754   -23694   -20239   00101   3.2
J081752.75+415129.0   3806-55505-0754   -17133   -11811   01383   11.2
J081752.75+415129.0   8293-57361-0693   -24203   -11745   03240   22.9
J081822.63+434633.8   0547-52207-0157   -19529   -16806   00023   2.0
J081822.63+434633.8   0547-52207-0157   -14714   -10880   00179   4.5
J081822.63+434633.8   8278-56990-0076   -16088   -10482   00606   6.7
J081823.47+484910.8   0440-51885-0023   -11366   -05326   01896   17.0
J081823.47+484910.8   3694-55209-0446   -11101   -08026   00460   6.8
J081823.47+484910.8   7378-56715-0884   -39335   -35105   00217   4.3
J081823.47+484910.8   7378-56715-0884   -12492   -05394   02530   17.1
J081906.14+394813.7   0759-52254-0604   -40880   -36310   00840   9.0
J081906.14+394813.7   0759-52254-0604   -24337   -21275   00071   2.6
J081906.14+394813.7   0759-52254-0604   -18956   -16555   00050   2.4
J081906.14+394813.7   0759-52254-0604   -16423   -06195   03998   25.4
J081906.14+394813.7   3761-55272-0504   -41238   -34543   01360   12.5
J081906.14+394813.7   3761-55272-0504   -21660   -06127   05525   34.9
J081906.14+394813.7   3806-55505-0208   -41238   -34300   01524   13.5
J081906.14+394813.7   3806-55505-0208   -24209   -05992   06368   39.6
J081913.55+471726.7   0441-51868-0416   -12554   -06201   02088   17.4
J081913.55+471726.7   3692-55186-0802   -16820   -14793   00005   2.2
J081913.55+471726.7   3692-55186-0802   -13675   -06268   03011   19.2
J081913.55+471726.7   7378-56715-0041   -38609   -35465   00187   5.1
J081913.55+471726.7   7378-56715-0041   -20253   -06133   05571   34.8
J082059.97+515924.5   0442-51882-0374   -20636   -13147   01508   13.5
J082059.97+515924.5   0442-51882-0374   -09694   -05250   00463   6.0
J082059.97+515924.5   3690-55182-0256   -46895   -44907   00000   1.7
J082059.97+515924.5   3690-55182-0256   -27118   -14528   02185   17.4
J082059.97+515924.5   3690-55182-0256   -12485   -03960   00669   8.5
J082059.97+515924.5   7301-56746-0260   -34975   -32833   00017   1.8
J082059.97+515924.5   7301-56746-0260   -24658   -12750   02740   20.2
J082107.35+562111.2   1872-53386-0075   -18863   -13311   00671   7.2
J082107.35+562111.2   1872-53386-0075   -08388   -05827   00299   9.5
J082107.35+562111.2   5149-55944-0058   -24308   -21823   00043   2.8
J082107.35+562111.2   5149-55944-0058   -21503   -18863   00068   3.3
J082107.35+562111.2   5149-55944-0058   -18734   -13640   01102   9.3
J082107.35+562111.2   5149-55944-0058   -08589   -05963   00463   9.6
J082107.35+562111.2   7280-56709-0023   -18604   -13508   00960   8.4
J082107.35+562111.2   7280-56709-0023   -09926   -05827   01680   12.2
J082449.56+393843.0   0894-52615-0434   -43914   -35714   03279   20.8
J082449.56+393843.0   0894-52615-0434   -20580   -07017   07384   43.7
J082449.56+393843.0   3761-55272-0354   -42260   -35348   02782   19.2
J082449.56+393843.0   3761-55272-0354   -20646   -07221   06081   36.9
J082449.56+393843.0   8827-57444-0596   -41071   -35592   01721   12.7
J082449.56+393843.0   8827-57444-0596   -16175   -07422   04758   30.5
J082801.67+411937.2   0761-52266-0028   -18610   -15028   00127   3.6
J082801.67+411937.2   0761-52266-0028   -13185   -09733   00164   3.8
J082801.67+411937.2   0761-54524-0002   -22469   -09932   02118   17.2
J082801.67+411937.2   3808-55513-0318   -22277   -09198   02799   20.9
J083153.07+461816.7   0548-51986-0627   -39217   -33456   01092   9.5
J083153.07+461816.7   0548-51986-0627   -14143   -04037   05445   34.6
J083153.07+461816.7   5160-55895-0378   -43206   -33516   03646   22.6
J083153.07+461816.7   5160-55895-0378   -16305   -04037   08058   45.2
J083153.07+461816.7   7326-56710-0536   -42260   -33394   03677   23.3
J083153.07+461816.7   7326-56710-0536   -17023   -04037   08018   45.0
J083810.84+430555.7   0762-52232-0006   -19781   -17189   00055   3.0
J083810.84+430555.7   0762-52232-0006   -14575   -10141   00586   5.8
J083810.84+430555.7   4683-55924-0234   -47748   -41282   00833   8.7
J083810.84+430555.7   4683-55924-0234   -20489   -12862   01809   15.0
J083810.84+430555.7   4683-55924-0234   -12730   -10741   00002   3.3
J083810.84+430555.7   6783-56284-0388   -47516   -42114   00513   6.4
J083810.84+430555.7   6783-56284-0388   -20232   -13851   01282   12.2
J083810.84+430555.7   8280-57061-0257   -20232   -15099   00670   8.2
J083848.67+411703.9   0895-52581-0507   -38180   -34907   00282   4.9
J083848.67+411703.9   0895-52581-0507   -19276   -06866   02486   18.7
J083848.67+411703.9   3764-55514-0862   -40638   -34723   01092   9.7
J083848.67+411703.9   3764-55514-0862   -23253   -20373   00024   2.0
J083848.67+411703.9   3764-55514-0862   -19148   -06799   03271   22.8
J083848.67+411703.9   4606-56223-0495   -44077   -34601   01607   13.1
J083848.67+411703.9   4606-56223-0495   -18952   -06799   03608   24.3
J083848.67+411703.9   8295-57401-0497   -44429   -34723   01934   15.3
J083848.67+411703.9   8295-57401-0497   -19082   -06799   03924   25.4
J083925.61+045420.2   1188-52650-0390   -11447   -07234   01317   9.8
J083925.61+045420.2   3809-55533-0718   -27578   -15471   05079   31.1
J083925.61+045420.2   3809-55533-0718   -10118   -06764   00335   9.1
J083925.61+045420.2   4903-55927-0282   -42449   -33529   01665   16.0
J083925.61+045420.2   4903-55927-0282   -26574   -15732   04590   28.7
J083925.61+045420.2   4903-55927-0282   -10451   -06764   00652   9.7
J083933.77+451858.9   0763-52235-0276   -23497   -10741   04439   28.6
J083933.77+451858.9   5163-55889-0358   -47458   -43181   00610   6.2
J083933.77+451858.9   5163-55889-0358   -40806   -36781   00188   3.8
J083933.77+451858.9   5163-55889-0358   -25018   -11339   03460   23.9
J083933.77+451858.9   5163-55889-0358   -10275   -07999   00062   3.3
J083933.77+451858.9   6783-56284-0663   -46703   -43063   00334   5.1
J083933.77+451858.9   6783-56284-0663   -22285   -11604   03257   21.4
J083933.77+451858.9   6783-56284-0663   -10141   -08066   00035   3.0
J083933.77+451858.9   7326-56710-0217   -46002   -43181   00121   4.3
J083933.77+451858.9   7326-56710-0217   -25397   -11604   04238   27.6
J083933.77+451858.9   7326-56710-0217   -10275   -07999   00082   3.3
J084238.47+383237.3   3765-55508-0740   -34116   -31348   00209   4.3
J084244.87+512443.8   0445-51873-0578   -11722   -08589   00429   5.9
J084244.87+512443.8   0445-51873-0578   -07110   -03992   00799   8.1
J084255.92+223431.9   2084-53360-0502   -22126   -13294   01201   11.7
J084255.92+223431.9   3373-54940-0062   -22637   -18910   00204   3.3
J084255.92+223431.9   4472-55893-0890   -22190   -18846   00174   3.1
J084255.92+223431.9   4472-55893-0890   -16833   -14478   00064   2.5
J084258.83+361444.1   4609-56251-0462   -09287   -07207   00009   3.3
J084258.83+361444.1   8859-57452-0427   -09020   -06735   00012   3.5
J084348.68+445226.9   0763-52235-0125   -38946   -32749   00916   8.8
J084348.68+445226.9   0763-52235-0125   -22726   -14505   00896   9.2
J084348.68+445226.9   0763-52235-0125   -12727   -05566   01578   13.3
J084348.68+445226.9   5163-55889-0182   -39548   -32564   00719   7.7
J084348.68+445226.9   5163-55889-0182   -23173   -16860   00358   5.4
J084348.68+445226.9   5163-55889-0182   -12593   -05363   01288   12.1
J084348.68+445226.9   6783-56284-0800   -39128   -32380   00719   7.9
J084348.68+445226.9   6783-56284-0800   -22918   -16208   00423   6.2
J084348.68+445226.9   6783-56284-0800   -13847   -05498   01733   13.2
J084348.68+445226.9   8280-57061-0902   -37381   -32194   00577   6.0
J084348.68+445226.9   8280-57061-0902   -23491   -16729   00446   6.1
J084348.68+445226.9   8280-57061-0902   -13255   -04480   01795   14.8
J084408.30+423226.9   0896-52592-0190   -41224   -33796   01431   11.6
J084408.30+423226.9   0896-52592-0190   -16605   -04486   04640   28.7
J084408.30+423226.9   4606-56223-0714   -43005   -35385   01049   10.3
J084408.30+423226.9   4606-56223-0714   -16800   -04554   04984   30.7
J084408.30+423226.9   8295-57401-0712   -42354   -37326   00399   5.4
J084408.30+423226.9   8295-57401-0712   -16605   -04621   04038   25.9
J084621.71+004025.2   0467-51901-0192   -18904   -09167   01462   15.5
J084621.71+004025.2   3810-55531-0104   -23396   -10102   03059   22.3
J084621.71+004025.2   3810-56015-0104   -24412   -09636   02694   20.4
J084907.92+392137.6   0865-52323-0404   -13857   -03468   05375   31.7
J084907.92+392137.6   4607-56248-0460   -12206   -03536   04021   25.1
J084907.92+392137.6   8829-57446-0400   -10679   -03603   03387   22.5
J084957.68+543529.7   0446-51899-0634   -45132   -42656   00020   2.5
J084957.68+543529.7   0446-51899-0634   -21588   -19208   00018   3.2
J084957.68+543529.7   0446-51899-0634   -18755   -13663   01842   13.8
J084957.68+543529.7   5154-55864-0840   -21139   -13597   02372   17.1
J084957.68+543529.7   7276-57061-0804   -45542   -43070   00053   2.7
J084957.68+543529.7   7276-57061-0804   -21525   -19338   00004   3.3
J084957.68+543529.7   7276-57061-0804   -18627   -13861   01763   13.7
J085104.00+373807.4   0935-52643-0323   -43039   -37361   01206   10.2
J085104.00+373807.4   0935-52643-0323   -16708   -08105   04460   26.4
J085104.00+373807.4   4609-56251-0882   -40485   -37361   00258   4.6
J085104.00+373807.4   4609-56251-0882   -17424   -08240   04065   25.3
J085104.00+373807.4   8859-57452-0927   -17360   -08173   03795   24.0
J085153.94+450708.7   0897-52605-0341   -14273   -09365   00433   5.4
J085153.94+450708.7   4684-56226-0876   -22436   -05800   02653   23.5
J085153.94+450708.7   7327-56715-0201   -17671   -09365   00886   9.5
J085304.17+523649.0   0447-51877-0542   -14848   -11747   00214   3.2
J085304.17+523649.0   0447-51877-0542   -11616   -06731   00704   7.3
J085304.17+523649.0   5157-55923-0998   -38842   -35759   00262   5.0
J085304.17+523649.0   5157-55923-0998   -21590   -19016   00060   2.1
J085304.17+523649.0   5157-55923-0998   -18693   -13599   00265   4.7
J085304.17+523649.0   5157-55923-0998   -13402   -07135   01490   12.1
J085304.17+523649.0   7294-56739-0698   -38902   -35819   00340   5.4
J085304.17+523649.0   7294-56739-0698   -13203   -06663   01741   12.9
J085343.31+370402.4   0935-52643-0478   -44913   -42614   00067   4.3
J085343.31+370402.4   4608-55973-0490   -11298   -07083   00277   4.2
J085343.31+370402.4   4609-56251-0979   -45731   -42908   00333   4.7
J085343.31+370402.4   4609-56251-0979   -09365   -06948   00037   2.1
J085343.31+370402.4   8860-57458-0472   -46200   -43028   00364   3.9
J085343.31+370402.4   8860-57458-0472   -26431   -24029   00007   2.1
J085343.31+370402.4   8860-57458-0472   -23775   -21348   00015   1.8
J085551.24+375752.2   0935-52643-0453   -22765   -17745   00869   7.3
J085551.24+375752.2   4608-55973-0612   -21807   -10975   01802   15.2
J085551.24+375752.2   8860-57458-0598   -20267   -17940   00009   2.1
J085638.68+020506.7   3813-55532-0998   -45267   -42852   00108   4.2
J085638.68+020506.7   3813-55532-0998   -12825   -09369   00522   5.5
J085641.56+424253.9   0831-52294-0277   -07882   -04501   01053   10.1
J085641.56+424253.9   4604-55983-0760   -17011   -14000   00092   2.4
J085641.56+424253.9   4604-55983-0760   -07073   -04569   00321   8.8
J085641.56+424253.9   8296-57375-0702   -16491   -13934   00051   3.0
J085641.56+424253.9   8296-57375-0702   -07073   -04501   00341   9.3
J085723.97+413603.7   0830-52293-0113   -16471   -12992   00419   7.2
J085723.97+413603.7   4604-55983-0228   -16992   -14573   00083   5.3
J085723.97+413603.7   8296-57375-0240   -17383   -14902   00089   4.2
J085727.70+463853.1   0764-52238-0058   -18076   -10582   02146   16.9
J085727.70+463853.1   5162-55893-0892   -17751   -12442   01033   8.8
J085727.70+463853.1   7515-56781-0308   -17491   -12639   00787   7.1
J085729.48+420054.6   0831-52294-0283   -16348   -12405   00361   4.5
J085729.48+420054.6   4604-55983-0814   -19206   -12471   01177   11.4
J085729.48+420054.6   8296-57375-0770   -19206   -16804   00033   2.9
J085729.48+420054.6   8296-57375-0770   -15302   -12405   00129   3.5
J085740.29+523249.9   0449-51900-0129   -13083   -09361   00345   4.6
J085740.29+523249.9   5155-55946-0276   -22113   -08626   02987   22.0
J085740.29+523249.9   7294-56739-0899   -22049   -08626   03211   23.8
J085746.61+513444.4   0551-51993-0519   -34679   -31424   00352   7.4
J085746.61+513444.4   5155-55946-0234   -34739   -31300   00418   6.9
J085904.59+042647.8   1192-52649-0291   -23108   -20934   00037   2.9
J085904.59+042647.8   1192-52649-0291   -19839   -12262   01250   11.2
J085904.59+042647.8   3817-55277-0538   -46289   -31886   03083   24.3
J085955.24+504942.3   0552-51992-0278   -25248   -18788   00890   10.0
J085955.24+504942.3   5158-55913-0987   -26320   -19047   01807   14.4
J085955.24+504942.3   7304-56745-0651   -27514   -16189   02851   20.2
J090240.76+360851.6   1211-52964-0570   -20818   -18366   00034   1.8
J090309.56+483808.3   0765-52254-0267   -11923   -07313   00896   9.7
J090309.56+483808.3   5735-55980-0812   -11591   -07985   00180   3.6
J090309.56+483808.3   7513-56780-0114   -11325   -07784   00249   4.4
J090348.21+394409.7   1199-52703-0080   -10696   -08424   00038   2.2
J090348.21+394409.7   4605-55971-0266   -34367   -31294   00567   8.8
J090353.93+565346.4   5723-56597-0470   -13009   -10288   00079   2.8
J090353.93+565346.4   5723-56597-0470   -09955   -05585   00275   4.6
J090353.93+565346.4   7278-57041-0358   -12878   -10222   00076   2.8
J090359.09+532759.4   0449-51900-0073   -20067   -10505   03035   20.1
J090359.09+532759.4   0449-51900-0073   -09636   -06884   00243   7.3
J090359.09+532759.4   5155-55946-0953   -19680   -10170   02433   17.4
J090359.09+532759.4   5155-55946-0953   -09704   -07288   00236   6.6
J090359.09+532759.4   7295-57067-0702   -38015   -34373   00178   4.4
J090359.09+532759.4   7295-57067-0702   -22695   -06818   02946   23.2
J090430.48+343108.9   1211-52964-0021   -38176   -33005   00665   8.4
J090430.48+343108.9   1211-52964-0021   -17847   -14583   00156   3.7
J090430.48+343108.9   1211-52964-0021   -09413   -06187   00900   11.9
J090430.48+343108.9   4645-55623-0364   -37936   -34538   00161   4.0
J090430.48+343108.9   4645-55623-0364   -17458   -14385   00069   3.0
J090430.48+343108.9   4645-55623-0364   -09413   -06255   00744   10.6
J090430.48+343108.9   5812-56354-0914   -38116   -35025   00081   3.1
J090430.48+343108.9   5812-56354-0914   -17522   -14583   00031   2.7
J090430.48+343108.9   5812-56354-0914   -09347   -06255   00622   9.7
J090727.58+445143.1   0832-52312-0348   -20928   -16789   00204   3.8
J090727.58+445143.1   0832-52312-0348   -16398   -12653   00268   4.4
J090727.58+445143.1   0832-52312-0348   -11858   -08726   00159   3.5
J090727.58+445143.1   4688-56008-0921   -40020   -37193   00130   3.3
J090727.58+445143.1   4688-56008-0921   -22465   -09127   03262   22.7
J090727.58+445143.1   4687-56338-0504   -40140   -37315   00096   2.7
J090727.58+445143.1   4687-56338-0504   -20220   -09127   02236   17.9
J090727.58+445143.1   8282-57041-0904   -20543   -09462   01533   13.7
J090731.56+581142.0   0484-51907-0236   -07812   -03136   00934   10.6
J090944.05+363406.7   1212-52703-0508   -38354   -34656   00140   3.6
J090944.05+363406.7   1212-52703-0508   -19850   -13131   01844   15.5
J090944.05+363406.7   4645-55623-0910   -46122   -43481   00089   2.9
J090944.05+363406.7   4645-55623-0910   -23754   -14383   02004   15.3
J090944.05+363406.7   4643-55946-0282   -23245   -21263   00001   1.7
J090944.05+363406.7   4643-55946-0282   -20236   -14710   00978   9.5
J090955.54+580143.2   7278-57041-0828   -35409   -31792   00390   5.9
J091035.45+574643.3   0484-51907-0134   -07943   -05649   00176   5.9
J091035.45+574643.3   7278-57041-0878   -07674   -05649   00034   6.4
J091038.11+463936.3   0899-52620-0184   -22844   -20216   00060   2.6
J091038.11+463936.3   0899-52620-0184   -20089   -13507   01610   12.6
J091038.11+463936.3   0899-52620-0184   -12912   -10857   00005   2.7
J091038.11+463936.3   5736-55984-0854   -17174   -13375   00515   6.4
J091038.11+463936.3   7314-56990-0294   -19959   -17631   00039   3.5
J091038.11+463936.3   7314-56990-0294   -17499   -13572   00724   7.1
J091109.46+410155.2   1200-52668-0116   -20876   -18294   00064   2.4
J091109.46+410155.2   1200-52668-0116   -06721   -04281   00115   4.0
J091109.46+410155.2   4603-55999-0163   -07327   -04213   00413   5.5
J091109.46+410155.2   8297-57416-0235   -07395   -04145   00559   7.1
J091135.41+361436.1   4645-55623-0972   -25478   -21855   00384   5.0
J091135.41+361436.1   4645-55623-0972   -21726   -14792   00640   7.7
J091135.41+361436.1   8861-57459-0246   -38126   -34547   00142   3.3
J091159.36+442526.8   0832-52312-0182   -20658   -14023   00289   5.7
J091202.49+533436.0   0554-52000-0285   -22341   -17247   00955   8.2
J091202.49+533436.0   0554-52000-0285   -15879   -13648   00025   2.5
J091202.49+533436.0   7288-57039-0017   -20032   -16336   00126   4.5
J091307.82+442014.3   0832-52312-0195   -45658   -35331   03783   24.6
J091307.82+442014.3   0832-52312-0195   -34843   -31590   00816   10.5
J091307.82+442014.3   0832-52312-0195   -22740   -17588   00697   7.3
J091307.82+442014.3   0832-52312-0195   -17133   -07538   04423   26.4
J091307.82+442014.3   4687-56338-0700   -43425   -37030   02849   19.9
J091307.82+442014.3   4687-56338-0700   -34781   -31528   00870   11.1
J091307.82+442014.3   4687-56338-0700   -15633   -07604   03723   25.9
J091307.82+442014.3   8283-57064-0642   -43307   -37152   02583   18.6
J091307.82+442014.3   8283-57064-0642   -34721   -31528   00833   10.9
J091307.82+442014.3   8283-57064-0642   -15568   -07604   03777   26.3
J091313.10+411014.1   1200-52668-0071   -15961   -05173   03257   21.4
J091313.10+411014.1   4641-55947-0646   -16549   -05173   04303   27.1
J091313.10+411014.1   8297-57416-0116   -43899   -41530   00085   3.2
J091313.10+411014.1   8297-57416-0116   -23824   -05038   06790   41.9
J091425.72+504854.9   0766-52247-0475   -24280   -20061   00277   6.1
J091425.72+504854.9   0766-52247-0475   -19932   -15713   00438   5.5
J091425.72+504854.9   0766-52247-0475   -15320   -11097   00921   9.4
J091425.72+504854.9   5732-56326-0964   -23200   -19610   00257   5.3
J091425.72+504854.9   5732-56326-0964   -13545   -11362   00017   2.8
J091425.72+504854.9   7305-56991-0823   -23835   -19287   00630   8.0
J091425.72+504854.9   7305-56991-0823   -18964   -16301   00058   3.6
J091425.72+504854.9   7305-56991-0823   -15777   -11163   00669   6.9
J091444.55+560237.2   0451-51908-0262   -13340   -11223   00020   3.9
J091444.55+560237.2   0451-51908-0262   -11022   -06059   01692   13.1
J091444.55+560237.2   5723-56597-0132   -08215   -06059   00053   6.8
J091444.55+560237.2   7275-57093-0903   -08150   -06127   00005   5.9
J091444.55+560237.2   8196-57346-0392   -44081   -32645   01339   13.9
J091444.55+560237.2   8196-57346-0392   -24969   -13537   00931   11.0
J091444.55+560237.2   8196-57346-0392   -10358   -06263   00937   8.2
J091449.41+411558.5   1201-52674-0205   -25345   -22167   00203   4.7
J091449.41+411558.5   1201-52674-0205   -19597   -17590   00004   2.2
J091449.41+411558.5   1201-52674-0205   -11548   -08010   00906   8.9
J091449.41+411558.5   4641-55947-0682   -24776   -22742   00003   2.1
J091449.41+411558.5   4641-55947-0682   -10617   -07942   00207   7.1
J091449.41+411558.5   8298-57390-0493   -10818   -07942   00300   7.7
J091545.11+381538.3   1213-52972-0367   -11209   -08337   00369   6.9
J091545.11+381538.3   4642-55926-0518   -39794   -37750   00007   3.4
J091545.11+381538.3   4642-55926-0518   -12866   -08068   01682   13.1
J091545.11+381538.3   8831-57448-0329   -39494   -36419   00381   6.0
J091545.11+381538.3   8831-57448-0329   -23752   -20427   00150   4.4
J091545.11+381538.3   8831-57448-0329   -13261   -08204   01883   14.7
J091757.62+475101.8   0900-52637-0290   -17429   -14422   00076   2.8
J091757.62+475101.8   5813-56363-0670   -18662   -14817   00172   3.1
J091757.62+475101.8   7314-56990-0040   -19438   -14817   00220   3.9
J091834.85+463246.0   0899-52620-0027   -21780   -19272   00092   3.8
J091834.85+463246.0   0899-52620-0027   -18949   -13530   01151   9.6
J091834.85+463246.0   5813-56363-0364   -18432   -15631   00158   3.5
J091834.85+463246.0   7315-56685-0575   -21203   -19142   00005   2.5
J091834.85+463246.0   7315-56685-0575   -18173   -14583   00216   5.8
J091944.53+560243.3   0451-51908-0195   -13735   -11420   00045   3.0
J092015.68+350040.5   1273-52993-0630   -18666   -13441   00687   7.1
J092015.68+350040.5   1273-52993-0630   -09055   -03240   02195   16.8
J092015.68+350040.5   4644-55922-0166   -18407   -15672   00032   2.0
J092015.68+350040.5   4644-55922-0166   -08519   -04331   01107   8.7
J092015.68+350040.5   5810-56358-0548   -23735   -21372   00026   2.7
J092015.68+350040.5   5810-56358-0548   -17824   -15345   00041   2.7
J092015.68+350040.5   5810-56358-0548   -08987   -03309   02094   16.1
J092050.92+462851.4   0833-52314-0337   -22413   -15624   00631   6.9
J092050.92+462851.4   0833-52314-0337   -08469   -06315   00016   3.2
J092050.92+462851.4   5813-56363-0288   -21259   -15819   00493   6.2
J092050.92+462851.4   5813-56363-0288   -08469   -06383   00017   3.3
J092050.92+462851.4   7517-56772-0928   -21387   -16146   00987   9.0
J092050.92+462851.4   7517-56772-0928   -08469   -05908   00074   5.3
J092056.74+562049.6   0451-51908-0188   -06626   -03369   00413   6.6
J092056.74+562049.6   5723-56597-0042   -35422   -33222   00018   2.4
J092056.74+562049.6   5723-56597-0042   -10650   -06965   00265   4.5
J092056.74+562049.6   5723-56597-0042   -06493   -03642   00217   5.3
J092056.74+562049.6   7445-56720-0444   -10184   -03778   00882   9.2
J092056.74+562049.6   8196-57346-0820   -36939   -32976   00314   4.2
J092056.74+562049.6   8196-57346-0820   -12309   -03505   02819   18.6
J092122.89+563127.5   0451-51908-0177   -06313   -04074   00087   6.4
J092122.89+563127.5   7445-56720-0418   -06446   -03938   00147   6.0
J092122.89+563127.5   8196-57346-0811   -06381   -04006   00094   5.5
J092228.43+391810.3   0938-52708-0001   -07004   -04021   00378   8.7
J092228.43+391810.3   4642-55926-0706   -07004   -04567   00107   3.9
J092228.43+391810.3   8831-57448-0073   -07072   -04091   00493   10.1
J092345.19+512710.1   0767-52252-0237   -44503   -42021   00089   3.8
J092345.19+512710.1   0767-52252-0237   -18709   -13088   01084   9.8
J092345.19+512710.1   0767-52252-0237   -05531   -03491   00012   2.8
J092345.19+512710.1   5730-56607-0850   -43796   -38615   00551   6.4
J092345.19+512710.1   5730-56607-0850   -19291   -10435   02776   18.3
J092345.19+512710.1   7296-57046-0942   -18581   -10435   02406   16.2
J092434.54+423615.1   4639-55944-0186   -10824   -08217   00059   2.6
J092507.53+521102.4   0767-52252-0492   -40475   -35592   00347   5.5
J092507.53+521102.4   0767-52252-0492   -18840   -16111   00081   3.1
J092507.53+521102.4   0767-52252-0492   -15914   -07221   03768   24.0
J092507.53+521102.4   5730-56607-0902   -22759   -19487   00235   3.9
J092507.53+521102.4   5730-56607-0902   -18970   -15850   00186   3.9
J092507.53+521102.4   5730-56607-0902   -13288   -07019   01498   14.3
J092507.53+521102.4   7290-57073-0197   -21737   -19680   00001   1.9
J092507.53+521102.4   7290-57073-0197   -17673   -15457   00015   2.7
J092507.53+521102.4   7290-57073-0197   -15130   -07693   02132   15.2
J092522.72+370544.1   1274-52995-0450   -43881   -41811   00003   1.8
J092522.72+370544.1   1274-52995-0450   -17830   -10331   02453   16.3
J092522.72+370544.1   4642-55926-0126   -16073   -10265   00775   8.5
J092522.72+370544.1   8862-57461-0231   -17246   -12986   00221   3.7
J092522.72+370544.1   8862-57461-0231   -12852   -10532   00009   1.6
J092536.61+540227.8   0555-52266-0246   -25575   -18670   01096   10.7
J092536.61+540227.8   5726-56626-0680   -25260   -18476   01909   15.2
J092536.61+540227.8   7285-56991-0108   -25132   -18476   01809   14.8
J092537.38+380036.4   1214-52731-0278   -12804   -10081   00212   5.6
J092537.38+380036.4   4642-55926-0146   -12407   -10414   00001   3.5
J092537.38+380036.4   8862-57461-0884   -12670   -10149   00107   4.5
J092557.44+410808.8   4640-55927-0642   -15434   -12208   00195   4.9
J092557.44+410808.8   4640-55927-0642   -11213   -06388   01238   11.2
J092557.44+410808.8   8298-57390-0110   -44483   -42002   00113   3.4
J092557.44+410808.8   8298-57390-0110   -17782   -13859   00253   4.5
J092557.44+410808.8   8298-57390-0110   -10280   -06185   00290   6.5
J092639.34+383656.8   1214-52731-0478   -21484   -17027   00318   4.4
J092639.34+383656.8   1214-52731-0478   -16636   -08368   02641   17.6
J092639.34+383656.8   4642-55926-0926   -20714   -16831   00080   4.2
J092639.34+383656.8   4642-55926-0926   -15330   -08368   01281   10.3
J092639.34+383656.8   8832-57445-0412   -22508   -18068   00601   5.6
J092639.34+383656.8   8832-57445-0412   -15198   -08300   01996   13.5
J092801.72+432105.3   0870-52325-0183   -11134   -05767   01443   10.7
J092801.72+432105.3   4639-55944-0966   -40146   -36351   00293   5.0
J092801.72+432105.3   4639-55944-0966   -12792   -05767   02413   16.3
J092801.72+432105.3   8284-57419-0264   -40204   -36473   00174   3.9
J092801.72+432105.3   8284-57419-0264   -12196   -05767   01828   14.0
J092937.74+494732.7   0901-52641-0309   -33487   -31395   00016   4.2
J092937.74+494732.7   0901-52641-0309   -17251   -11602   01557   11.4
J092937.74+494732.7   0901-52641-0309   -08666   -05024   01009   13.8
J092937.74+494732.7   5731-56363-0796   -37684   -32072   01183   11.5
J092937.74+494732.7   5731-56363-0796   -26593   -18227   00818   9.5
J092937.74+494732.7   5731-56363-0796   -18031   -10936   01941   15.1
J092937.74+494732.7   5731-56363-0796   -08734   -04956   01343   15.7
J092937.74+494732.7   7306-56684-0948   -17317   -11867   01403   11.3
J092937.74+494732.7   7306-56684-0948   -08666   -04888   01239   15.4
J092938.00+262753.4   1940-53383-0059   -40255   -38153   00040   3.7
J092938.00+262753.4   2294-53733-0328   -46045   -43165   00322   9.1
J092938.00+262753.4   2294-53733-0328   -40671   -34209   01371   12.4
J092938.00+262753.4   2294-54524-0326   -45519   -34147   03043   25.7
J092938.00+262753.4   5792-56269-0886   -45461   -41981   00272   8.5
J092938.00+262753.4   5792-56269-0886   -41149   -32676   01975   15.3
J093016.29+422311.0   0939-52636-0562   -06640   -03723   00172   6.8
J093016.29+422311.0   8299-57346-0544   -35981   -32620   00564   6.5
J093025.89+375041.7   8862-57461-0982   -34888   -32006   00544   7.7
J093025.89+375041.7   8862-57461-0982   -13383   -07184   00711   7.8
J093034.91+075036.2   1196-52733-0434   -39765   -36390   00291   5.4
J093034.91+075036.2   1196-52733-0434   -21554   -18784   00113   4.1
J093034.91+075036.2   1196-52733-0434   -17358   -08105   02683   19.9
J093034.91+075036.2   3151-54804-0352   -43156   -41199   00002   2.2
J093034.91+075036.2   3151-54804-0352   -41079   -36634   00413   6.4
J093034.91+075036.2   3151-54804-0352   -17487   -08037   02782   19.4
J093034.91+075036.2   4871-55928-0708   -44864   -35904   02158   16.4
J093034.91+075036.2   4871-55928-0708   -20526   -07230   04526   29.2
J093126.78+485411.2   0900-52637-0633   -17600   -09495   03018   20.5
J093126.78+485411.2   5731-56363-0154   -16886   -09227   02265   16.4
J093126.78+485411.2   7298-56661-0481   -26489   -24404   00021   2.1
J093126.78+485411.2   7298-56661-0481   -24215   -20959   00195   4.0
J093126.78+485411.2   7298-56661-0481   -17470   -09160   02685   18.3
J093243.25+414230.8   0939-52636-0610   -18033   -11271   01751   14.1
J093243.25+414230.8   4638-55956-0374   -43887   -40746   00105   3.9
J093243.25+414230.8   4638-55956-0374   -24257   -20487   00190   3.6
J093243.25+414230.8   4638-55956-0374   -17319   -12001   01572   13.0
J093243.25+414230.8   8299-57346-0656   -17189   -14509   00082   3.1
J093300.21+544905.2   0555-52266-0154   -11018   -07741   00255   4.2
J093300.21+544905.2   8192-57348-0243   -38962   -35333   00098   2.9
J093300.21+544905.2   8192-57348-0243   -21591   -19211   00021   2.0
J093300.21+544905.2   8192-57348-0243   -11947   -06663   01233   9.1
J093312.67+043927.1   0569-52264-0361   -14033   -05419   05517   32.2
J093312.67+043927.1   0992-52644-0087   -16197   -05419   06391   37.9
J093312.67+043927.1   4797-55662-0574   -41447   -34149   03967   26.2
J093312.67+043927.1   4797-55662-0574   -23543   -05351   09252   53.9
J093333.29+410522.8   0939-52636-0034   -17456   -14056   00113   4.7
J093333.29+410522.8   4640-55927-0924   -17522   -13925   00372   5.5
J093333.29+410522.8   8299-57346-0304   -17067   -14451   00019   1.8
J093535.52+510120.8   0901-52641-0417   -36243   -33866   00047   3.4
J093535.52+510120.8   0901-52641-0417   -19016   -10216   03367   23.1
J093535.52+510120.8   7448-56739-0292   -19016   -10551   02717   19.2
J093535.52+510120.8   7297-57040-0946   -18434   -10551   02364   18.3
J093548.50+363121.9   1275-52996-0145   -15066   -10971   00548   6.4
J093548.50+363121.9   1275-52996-0145   -08970   -04923   01322   10.5
J093548.50+363121.9   3223-54865-0303   -23526   -04923   05565   36.1
J093548.50+363121.9   4575-55590-0534   -37233   -35230   00006   1.9
J093548.50+363121.9   4575-55590-0534   -22633   -10638   02629   19.3
J093548.50+363121.9   4575-55590-0534   -10439   -04991   02070   15.2
J093554.46+525616.4   0768-52281-0233   -38675   -35592   00229   4.2
J093554.46+525616.4   0768-52281-0233   -09901   -06342   01188   13.4
J093554.46+525616.4   5724-56364-0472   -38615   -35227   00363   6.3
J093554.46+525616.4   5724-56364-0472   -12758   -10569   00032   3.8
J093554.46+525616.4   5724-56364-0472   -09835   -06206   01402   15.2
J093554.46+525616.4   7286-57096-0132   -38615   -34371   00430   6.3
J093554.46+525616.4   7286-57096-0132   -09767   -06274   01213   14.5
J093620.52+004649.2   0476-52314-0444   -16146   -13127   00285   5.3
J093620.52+004649.2   3826-55563-0542   -39012   -33059   00499   6.9
J093620.52+004649.2   3826-55563-0542   -24892   -22092   00038   2.3
J093620.52+004649.2   3826-55563-0542   -21964   -15165   00346   5.9
J093636.23+562207.4   0556-51991-0401   -20956   -17532   00174   3.7
J093636.23+562207.4   0556-51991-0401   -17402   -12549   00234   4.5
J093742.27+403351.3   1215-52725-0391   -34570   -32240   00038   3.6
J093742.27+403351.3   1215-52725-0391   -13106   -06495   02369   17.3
J093742.27+403351.3   4571-55629-0452   -22775   -20468   00015   1.9
J093742.27+403351.3   4571-55629-0452   -10851   -07170   00187   4.0
J093742.27+403351.3   4571-55629-0452   -05210   -03031   00031   5.7
J094017.62+445431.4   4695-55957-0318   -34228   -32140   00013   3.8
J094034.62+551632.7   0556-51991-0151   -12243   -06830   01648   12.9
J094034.62+551632.7   5710-56658-0200   -11713   -06762   01299   12.0
J094034.62+551632.7   7283-57063-0724   -11713   -06762   01104   11.1
J094034.62+551632.7   8192-57348-0086   -11647   -06830   01018   10.6
J094331.81+542946.1   0769-52282-0352   -07680   -04570   00780   12.4
J094331.81+542946.1   0769-54530-0348   -07680   -04706   00607   10.6
J094331.81+542946.1   5710-56658-0088   -15576   -11688   00273   4.5
J094331.81+542946.1   5710-56658-0088   -10359   -04502   02340   15.4
J094338.21-010019.3   0266-51602-0131   -45387   -42796   00271   4.5
J094338.21-010019.3   3782-55244-0688   -45211   -42914   00120   3.1
J094338.21-010019.3   3782-55244-0688   -36932   -31366   02521   16.6
J094338.21-010019.3   3826-55563-0086   -45387   -42914   00214   3.8
J094338.21-010019.3   3826-55563-0086   -37112   -31304   02767   18.0
J094425.46+610934.4   0486-51910-0120   -17919   -13141   01002   9.8
J094425.46+610934.4   2403-53795-0124   -17269   -13866   00277   4.2
J094425.46+610934.4   5720-56602-0268   -17660   -12810   00707   7.8
J094439.70+561944.1   0556-51991-0522   -26769   -19765   00676   7.5
J094439.70+561944.1   0556-51991-0522   -19378   -16458   00070   2.6
J094454.86+481403.5   7299-56686-0578   -34211   -31445   00156   4.8
J094454.86+481403.5   7299-56686-0578   -19185   -13112   00283   5.0
J094456.75+544117.9   0769-52282-0337   -16863   -11935   01006   9.3
J094456.75+544117.9   0769-54530-0327   -38830   -36234   00112   3.2
J094456.75+544117.9   0769-54530-0327   -15950   -12465   00478   5.6
J094456.75+544117.9   3169-54821-0377   -41223   -34773   00846   10.4
J094456.75+544117.9   3169-54821-0377   -15950   -12597   00434   5.2
J094513.89+505521.8   0902-52409-0240   -26223   -10147   04499   32.0
J094513.89+505521.8   5738-56002-0436   -45306   -43305   00002   2.5
J094513.89+505521.8   7292-56709-0662   -40394   -37692   00068   2.4
J094513.89+505521.8   7292-56709-0662   -27543   -09613   05454   36.5
J094602.23+380059.3   1276-53035-0160   -18173   -15959   00039   3.6
J094602.23+380059.3   3223-54865-0566   -24708   -22738   00001   1.9
J094602.23+380059.3   3223-54865-0566   -18432   -15827   00219   6.0
J094602.23+380059.3   4572-55622-0289   -25846   -21716   00375   4.8
J094602.23+380059.3   4572-55622-0289   -18819   -15763   00495   6.8
J094633.97+365516.8   1276-53035-0050   -43413   -41338   00016   6.3
J094633.97+365516.8   1276-53035-0050   -11931   -09802   00029   3.0
J094633.97+365516.8   4575-55590-0958   -43471   -41338   00057   7.5
J094633.97+365516.8   8852-57449-0613   -43413   -41338   00019   7.3
J094642.60+413515.7   1216-52709-0328   -40833   -38617   00108   5.5
J094642.60+413515.7   1216-52709-0328   -14867   -08900   02118   16.3
J094642.60+413515.7   4571-55629-0952   -42141   -37110   00818   8.8
J094642.60+413515.7   4571-55629-0952   -14801   -07826   02316   17.5
J094642.60+413515.7   8300-57391-0275   -42319   -36444   00983   10.0
J094642.60+413515.7   8300-57391-0275   -17739   -15391   00032   3.8
J094642.60+413515.7   8300-57391-0275   -15260   -08095   02531   17.6
J094804.89+473223.0   1005-52703-0121   -22088   -12131   01864   14.9
J094804.89+473223.0   1005-52703-0121   -07791   -03934   00882   7.6
J094804.89+473223.0   5741-55980-0764   -21832   -16729   01145   9.1
J094804.89+473223.0   5741-55980-0764   -08329   -03867   01428   11.1
J094804.89+473223.0   7299-56686-0346   -21319   -17381   00266   5.3
J094804.89+473223.0   7299-56686-0346   -07859   -03867   01126   9.2
J094817.64+473939.0   1005-52703-0128   -25449   -12519   04589   30.6
J094817.64+473939.0   5741-55980-0798   -46049   -43407   00188   4.9
J094817.64+473939.0   5741-55980-0798   -27025   -12585   06395   38.6
J094817.64+473939.0   7299-56686-0348   -25449   -12850   04897   31.2
J094839.43+381838.1   1276-53035-0591   -09884   -05918   00926   7.6
J094839.43+381838.1   4572-55622-0108   -08277   -06054   00047   3.4
J094839.43+381838.1   8823-57446-0402   -08345   -05986   00110   5.4
J095005.89+362455.2   1595-52999-0514   -37526   -31478   01040   9.1
J095005.89+362455.2   4573-55587-0698   -36800   -32773   00300   5.2
J095005.89+362455.2   8852-57449-0268   -36376   -33694   00082   2.6
J095005.89+362455.2   8852-57449-0268   -21794   -19479   00013   2.8
J095025.28+375926.7   1276-53035-0040   -24646   -15304   02002   15.9
J095025.28+375926.7   4570-55623-0475   -46358   -44307   00003   1.7
J095025.28+375926.7   8852-57449-0741   -25469   -12738   04284   28.0
J095035.10+560253.1   0557-52253-0126   -13726   -07063   02079   16.9
J095035.10+560253.1   5743-56011-0644   -40514   -36967   00444   6.4
J095035.10+560253.1   5743-56011-0644   -13923   -06793   02869   21.2
J095035.10+560253.1   8188-57348-0621   -40931   -36119   00903   9.0
J095035.10+560253.1   8188-57348-0621   -13923   -06725   03354   24.2
J095332.92+362552.7   4573-55587-0846   -15242   -10818   00225   4.1
J095332.92+362552.7   8852-57449-0152   -06528   -04087   00148   5.2
J095422.68+524903.8   8182-56993-0734   -36868   -33088   00586   7.5
J095422.68+524903.8   8182-56993-0734   -23206   -20648   00060   2.2
J095544.91+410755.0   1217-52672-0290   -39943   -37779   00102   4.0
J095544.91+410755.0   1217-52672-0290   -15659   -10776   01595   11.4
J095544.91+410755.0   1217-52672-0290   -10642   -07362   00856   11.7
J095544.91+410755.0   4636-55945-0940   -40719   -36874   00449   5.9
J095544.91+410755.0   4636-55945-0940   -20267   -07497   04761   29.7
J095544.91+410755.0   8301-57390-0391   -40779   -36752   00763   8.1
J095544.91+410755.0   8301-57390-0391   -20781   -17875   00140   3.8
J095544.91+410755.0   8301-57390-0391   -15070   -07565   04024   26.5
J095629.45+591823.1   0770-52282-0288   -22119   -15585   00618   7.9
J095629.45+591823.1   0770-52282-0288   -15192   -10967   00246   5.6
J095629.45+591823.1   5719-56014-0184   -21607   -17866   00175   4.6
J095629.45+591823.1   5719-56014-0184   -15585   -09233   01294   12.3
J095629.45+591823.1   8194-57401-0881   -15192   -10568   00875   9.8
J095657.23+451310.1   7284-56683-0332   -09936   -06309   00216   4.0
J095841.01+592601.3   0770-52282-0245   -07040   -04943   00041   6.1
J095841.01+592601.3   5719-56014-0142   -07175   -04943   00057   4.3
J095841.01+592601.3   8194-57401-0962   -07646   -04943   00338   5.5
J095858.14+362318.9   1596-52998-0148   -16659   -14170   00045   3.3
J095858.14+362318.9   4637-55616-0580   -17571   -13052   00300   4.9
J095901.24+550408.2   0945-52652-0436   -37325   -33612   00271   5.6
J095901.24+550408.2   0945-52652-0436   -09874   -03463   01922   15.3
J095901.24+550408.2   3169-54821-0627   -09072   -05028   00756   9.2
J095901.24+550408.2   5743-56011-0122   -08402   -06179   00036   4.4
J095901.24+550408.2   8188-57348-0892   -08804   -05231   00477   8.0
J095929.68+474337.7   0872-52339-0386   -14933   -12694   00007   2.6
J100249.66+393211.0   1356-53033-0232   -37382   -33487   00378   5.3
J100249.66+393211.0   1356-53033-0232   -08800   -04277   01540   14.6
J100249.66+393211.0   4566-55630-0330   -08062   -05905   00019   3.2
J100249.66+393211.0   8825-57451-0597   -35927   -33854   00008   2.0
J100249.66+393211.0   8825-57451-0597   -08533   -04345   01097   12.2
J100257.65+482541.4   1006-52708-0081   -06535   -04093   00171   4.9
J100318.99+521506.3   0903-52385-0177   -20402   -17493   00236   4.4
J100318.99+521506.3   0903-52385-0177   -17232   -10451   02000   15.1
J100318.99+521506.3   5737-56381-0054   -44222   -41143   00090   2.7
J100318.99+521506.3   5737-56381-0054   -17232   -09382   01980   16.4
J100318.99+521506.3   8175-57039-0600   -43634   -41501   00008   1.7
J100318.99+521506.3   8175-57039-0600   -20532   -09382   03247   21.8
J100330.06+475331.3   0872-52339-0464   -05665   -03352   00043   3.3
J100330.06+475331.3   6663-56338-0796   -18772   -16369   00023   1.9
J100330.06+475331.3   7329-56719-0690   -22372   -20321   00002   1.5
J100330.06+475331.3   7329-56719-0690   -18709   -16433   00013   2.0
J100330.06+475331.3   7329-56719-0690   -16303   -12624   00122   3.1
J100412.04+440028.8   0943-52376-0289   -05537   -03292   00159   9.0
J100412.04+440028.8   4693-55632-0414   -05537   -03156   00296   10.3
J100412.04+440028.8   8287-57401-0738   -05672   -03156   00400   10.3
J100610.55+370513.8   1426-52993-0136   -26940   -23843   00116   4.0
J100610.55+370513.8   1426-52993-0136   -21803   -12630   01934   14.9
J100610.55+370513.8   4567-55589-0366   -26311   -24224   00002   1.5
J100610.55+370513.8   4567-55589-0366   -21418   -12630   01604   12.9
J100610.55+370513.8   8854-57450-0962   -26562   -23334   00096   3.1
J100610.55+370513.8   8854-57450-0962   -21612   -12696   02199   15.6
J100619.31+625334.9   0487-51943-0077   -11289   -09089   00033   2.3
J100619.31+625334.9   5722-56008-0070   -16946   -10891   00317   5.7
J100619.31+625334.9   5722-56008-0070   -10091   -07006   00132   3.0
J100716.69+030438.6   0501-52235-0606   -22095   -15823   00324   7.6
J100716.69+030438.6   3257-54888-0474   -21968   -15823   01009   11.0
J100716.69+030438.6   4738-55650-0646   -21583   -15562   00724   9.6
J100906.61+490127.7   6661-56366-0320   -17636   -13975   00455   7.3
J100906.61+490127.7   7282-56660-0005   -45642   -42405   00369   6.0
J100906.61+490127.7   7282-56660-0005   -40202   -37197   00131   3.7
J100906.61+490127.7   7282-56660-0005   -20994   -10265   01844   15.7
J101031.82+532205.4   0903-52385-0606   -23038   -20671   00038   2.8
J101031.82+532205.4   0903-52385-0606   -16331   -13247   00245   4.7
J101031.82+532205.4   0903-52385-0606   -09461   -05490   01101   9.3
J101031.82+532205.4   3324-54943-0219   -15939   -13906   00003   3.2
J101031.82+532205.4   3324-54943-0219   -09528   -04676   01608   13.1
J101031.82+532205.4   6687-56602-0615   -37011   -33907   00080   2.8
J101031.82+532205.4   6687-56602-0615   -23866   -04947   04626   32.2
J101031.82+532205.4   8181-57073-0227   -39061   -36709   00006   2.2
J101031.82+532205.4   8181-57073-0227   -22528   -18542   00170   3.7
J101031.82+532205.4   8181-57073-0227   -18347   -11526   00720   7.8
J101031.82+532205.4   8181-57073-0227   -10462   -05219   02054   14.4
J101056.68+355833.3   1951-53389-0579   -39269   -31352   04199   26.4
J101056.68+355833.3   1951-53389-0579   -11159   -03141   04726   30.1
J101056.68+355833.3   4568-55600-0440   -39867   -31476   04320   27.6
J101056.68+355833.3   4568-55600-0440   -16754   -03551   05667   33.8
J101056.68+355833.3   8856-57453-0356   -39569   -31909   03637   24.7
J101056.68+355833.3   8856-57453-0356   -19413   -13805   00428   6.2
J101056.68+355833.3   8856-57453-0356   -13541   -04163   04424   26.1
J101108.89+515553.7   0903-52385-0068   -46440   -42383   01601   14.6
J101108.89+515553.7   0903-52385-0068   -22126   -13425   04553   29.7
J101108.89+515553.7   6660-56370-0958   -25745   -11505   06707   40.2
J101219.48+350333.8   5745-55998-0908   -45141   -42488   00100   3.6
J101219.48+350333.8   6460-56334-0908   -44731   -42548   00035   2.3
J101239.47+424322.3   4561-55614-0280   -13714   -11598   00005   1.6
J101343.48+430323.5   1218-52709-0495   -39883   -36146   00511   6.1
J101343.48+430323.5   1218-52709-0495   -12436   -07296   02440   16.8
J101343.48+430323.5   4561-55614-0804   -14151   -06824   02451   17.6
J101343.48+430323.5   8288-57419-0418   -40361   -36510   00336   5.2
J101343.48+430323.5   8288-57419-0418   -16965   -06688   04355   26.1
J101547.39+512615.8   6668-56605-0652   -15875   -12786   00355   5.2
J101547.39+512615.8   6668-56605-0652   -12323   -10130   00029   5.0
J101547.39+512615.8   8168-56992-0545   -15810   -13116   00085   3.0
J101547.39+512615.8   8168-56992-0545   -12389   -10264   00027   3.8
J101616.34+383817.3   1427-52996-0479   -41259   -38265   00251   4.4
J101616.34+383817.3   1427-52996-0479   -36694   -32912   00770   10.4
J101616.34+383817.3   1427-52996-0479   -20977   -10046   04451   27.4
J101616.34+383817.3   1427-52996-0479   -09177   -04252   02284   16.8
J101616.34+383817.3   3262-54884-0356   -45859   -42209   00231   4.7
J101616.34+383817.3   3262-54884-0356   -42031   -38325   00431   5.6
J101616.34+383817.3   3262-54884-0356   -36997   -32972   01063   12.2
J101616.34+383817.3   3262-54884-0356   -26820   -04182   09394   56.5
J101616.34+383817.3   4563-55617-0604   -44804   -42565   00015   2.2
J101616.34+383817.3   4563-55617-0604   -42267   -38445   00414   5.3
J101616.34+383817.3   4563-55617-0604   -37057   -33034   01060   11.8
J101616.34+383817.3   4563-55617-0604   -24232   -09646   05971   36.7
J101616.34+383817.3   4563-55617-0604   -08910   -04252   02072   16.6
J101616.34+383817.3   8826-57452-0220   -45743   -38445   01050   10.7
J101616.34+383817.3   8826-57452-0220   -37419   -33034   01214   12.3
J101616.34+383817.3   8826-57452-0220   -24294   -09245   05882   36.4
J101616.34+383817.3   8826-57452-0220   -08842   -04252   01947   16.6
J101629.78+411024.2   1357-53034-0537   -14565   -09932   00554   6.0
J101629.78+411024.2   1357-53034-0537   -05966   -03931   00010   8.1
J101644.82+403329.6   1357-53034-0518   -46297   -42830   00258   4.0
J101644.82+403329.6   1357-53034-0518   -23754   -12669   02942   20.4
J101644.82+403329.6   4562-55570-0836   -45596   -42888   00081   2.5
J101644.82+403329.6   8302-57389-0082   -45186   -42710   00024   2.2
J101644.82+403329.6   8302-57389-0082   -22543   -13328   02229   16.2
J101647.96+493646.3   1007-52706-0050   -15113   -12082   00253   5.3
J101647.96+493646.3   6658-56606-0547   -17398   -11352   01243   10.1
J101647.96+493646.3   8168-56992-0384   -17592   -11085   01624   12.9
J101803.15+441825.3   1358-52994-0372   -23216   -18786   00992   9.4
J101833.97+392707.4   8826-57452-0160   -35132   -31882   00707   6.9
J101833.97+392707.4   8826-57452-0160   -17896   -09063   01420   11.8
J101942.92+450239.4   0944-52614-0122   -42608   -34000   03821   25.1
J101942.92+450239.4   0944-52614-0122   -15382   -05388   05779   34.6
J101942.92+450239.4   4692-55644-0724   -40587   -35037   02373   19.7
J101942.92+450239.4   4692-55644-0724   -14333   -05862   05187   30.1
J101942.92+450239.4   7385-56710-0292   -40705   -35159   02349   18.6
J101942.92+450239.4   7385-56710-0292   -13477   -05862   04278   28.2
J102106.78+303137.5   1956-53437-0065   -24768   -22544   00018   2.7
J102106.78+303137.5   2351-53772-0409   -25275   -21393   00100   3.4
J102250.16+483631.1   0873-52347-0522   -35784   -31803   00763   9.4
J102250.16+483631.1   0873-52347-0522   -16317   -11776   00250   5.0
J102250.16+483631.1   0873-52347-0522   -10180   -03230   03162   21.0
J102250.16+483631.1   0873-52674-0555   -35846   -31741   00834   10.0
J102250.16+483631.1   0873-52674-0555   -15204   -11047   00081   3.5
J102250.16+483631.1   0873-52674-0555   -10845   -03160   03891   23.6
J102250.16+483631.1   7386-56769-0584   -35662   -33463   00041   3.0
J102250.16+483631.1   7386-56769-0584   -09378   -03571   02144   18.4
J102427.36+094029.8   1238-52761-0562   -37696   -35393   00048   2.6
J102427.36+094029.8   2869-54454-0405   -24139   -16417   02211   16.5
J102427.36+094029.8   5339-55922-0904   -16547   -14584   00003   2.4
J102850.30+511053.1   1009-52644-0282   -26585   -21571   00445   5.7
J102850.30+511053.1   1009-52644-0282   -09396   -05154   01012   8.9
J102850.30+511053.1   6694-56386-0642   -26963   -20094   01089   10.0
J102850.30+511053.1   6694-56386-0642   -07855   -05289   00271   6.2
J102850.30+511053.1   8168-56992-0958   -25387   -20094   00365   5.2
J102850.30+511053.1   8168-56992-0958   -07720   -05289   00147   5.5
J102908.06+365155.2   4564-55570-0946   -38472   -34410   00334   5.9
J102908.06+365155.2   4564-55570-0946   -08672   -05301   00453   9.0
J102908.06+365155.2   8853-57459-0394   -08672   -05775   00222   8.5
J102956.79+344631.2   4560-55575-0445   -11004   -07997   00203   4.1
J102956.79+344631.2   6450-56331-0866   -10805   -08062   00070   3.2
J103032.78+512239.1   1008-52707-0622   -37420   -32296   00848   9.0
J103032.78+512239.1   1008-52707-0622   -14153   -10312   00309   6.4
J103032.78+512239.1   6695-56628-0288   -38565   -32296   01648   14.2
J103032.78+512239.1   8167-57071-0510   -38565   -32296   01763   14.8
J103032.78+512239.1   8174-57374-0041   -38505   -32296   01739   15.0
J103147.64+575858.0   0947-52411-0533   -20197   -17739   00069   3.5
J103149.35+371055.2   1973-53432-0472   -44264   -41485   00188   4.5
J103149.35+371055.2   1973-53432-0472   -24472   -19742   00292   4.7
J103149.35+371055.2   1973-53432-0472   -19355   -09433   03328   22.3
J103149.35+371055.2   4559-55597-0210   -45439   -41305   00407   5.2
J103149.35+371055.2   4559-55597-0210   -18772   -09498   02660   19.4
J103149.35+371055.2   8853-57459-0698   -44677   -41425   00213   4.0
J103149.35+371055.2   8853-57459-0698   -18384   -11165   01973   14.5
J103204.69+522223.6   1009-52644-0421   -10117   -06831   00290   5.5
J103204.69+522223.6   6695-56628-0232   -09984   -06831   00309   6.9
J103204.69+522223.6   8174-57374-0039   -09516   -07033   00039   3.1
J103301.84+562832.3   0947-52411-0105   -05962   -03857   00024   5.0
J103301.84+562832.3   7088-56657-0335   -15676   -07514   00343   7.9
J103301.84+562832.3   7088-56657-0335   -06570   -03312   00516   8.6
J103301.84+562832.3   8179-57429-0502   -05962   -03448   00148   7.6
J103405.72+463545.4   0962-52620-0303   -25159   -20568   00229   4.6
J103407.74+452830.6   1431-52992-0324   -11149   -05647   01141   12.0
J103407.74+452830.6   6657-56366-0454   -10950   -08142   00062   3.5
J103407.74+452830.6   6657-56366-0454   -07940   -05918   00004   3.6
J103407.74+452830.6   7388-56783-0144   -10882   -08680   00017   2.8
J103918.82+540625.9   0906-52368-0290   -37851   -33105   02104   18.4
J103918.82+540625.9   0906-52368-0290   -09320   -04805   01814   17.5
J103918.82+540625.9   6704-56388-0298   -37369   -33105   01567   15.9
J103918.82+540625.9   6704-56388-0298   -09456   -04805   01735   15.0
J103918.82+540625.9   8173-57375-0807   -37791   -33105   01712   17.4
J103918.82+540625.9   8173-57375-0807   -08987   -04941   01383   15.0
J104110.69+491750.6   0875-52354-0104   -18072   -11776   02095   15.8
J104210.85+364916.2   8851-57460-0578   -07013   -05051   00001   5.7
J104551.85+471245.6   0963-52643-0319   -20834   -09897   03119   22.0
J104551.85+471245.6   6701-56367-0404   -23073   -08359   04172   27.9
J104551.85+471245.6   7390-57130-0408   -21923   -09297   03122   22.4
J104556.19+360718.5   2090-53463-0233   -20823   -15767   00351   5.4
J104556.19+360718.5   4635-55615-0762   -20887   -12412   00810   9.0
J104556.19+360718.5   8851-57460-0266   -20951   -11948   01184   11.0
J104617.32+420650.9   1361-53047-0078   -16077   -14043   00011   3.0
J104617.32+420650.9   1361-53047-0078   -10801   -05158   01473   14.1
J104617.32+420650.9   4628-55646-0660   -12525   -08126   00608   6.3
J104617.32+420650.9   4628-55646-0660   -07724   -05428   00025   3.3
J104617.32+420650.9   8365-57450-0606   -46697   -41516   00624   7.5
J104617.32+420650.9   8365-57450-0606   -41338   -36593   00369   5.6
J104623.29+363024.2   2090-53463-0462   -11093   -07281   00498   5.9
J104623.29+363024.2   4635-55615-0798   -09628   -07346   00008   2.4
J104623.29+363024.2   8851-57460-0271   -21281   -18833   00039   2.1
J104623.29+363024.2   8851-57460-0271   -11227   -07145   00383   5.3
J104645.83+512333.3   0876-52346-0329   -12738   -07805   01352   12.7
J104645.83+512333.3   0876-52669-0329   -12474   -09013   00572   8.0
J104645.83+512333.3   6702-56381-0786   -13201   -08209   01278   11.3
J104645.83+512333.3   8167-57071-0020   -13135   -08946   01109   10.5
J104814.84+545600.2   6704-56388-0974   -34298   -32273   00003   2.5
J104822.48+354100.5   4635-55615-0160   -11142   -08941   00019   2.6
J104822.48+354100.5   8851-57460-0178   -10609   -08604   00009   2.3
J104919.26+534201.7   1010-52649-0567   -18567   -14720   00262   4.7
J104919.26+534201.7   1010-52649-0567   -14589   -10488   00852   10.1
J104919.26+534201.7   6703-56636-0902   -18048   -15245   00105   3.7
J104919.26+534201.7   6703-56636-0902   -15048   -09821   01015   10.5
J104919.26+534201.7   8172-57423-0412   -23191   -19988   00091   2.9
J104919.26+534201.7   8172-57423-0412   -19085   -10088   02233   16.1
J104930.89+543839.6   0906-52368-0115   -26253   -08238   06074   38.1
J104930.89+543839.6   6707-56383-0564   -45742   -42208   00105   3.4
J104930.89+543839.6   6707-56383-0564   -25181   -22576   00034   2.0
J104930.89+543839.6   6707-56383-0564   -21937   -14021   02637   19.9
J104930.89+543839.6   8172-57423-0575   -46385   -42089   00251   4.3
J104930.89+543839.6   8172-57423-0575   -24738   -22640   00012   1.7
J104930.89+543839.6   8172-57423-0575   -22257   -13889   03261   22.6
J105037.21+403106.7   1435-52996-0337   -40659   -38442   00013   1.8
J105037.21+403106.7   1435-52996-0337   -23720   -15134   00493   7.6
J105037.21+403106.7   4629-55630-0748   -38923   -36872   00003   1.8
J105037.21+403106.7   4629-55630-0748   -26439   -09240   01500   16.3
J105037.21+403106.7   8365-57450-0204   -38321   -35050   00036   2.4
J105037.21+403106.7   8365-57450-0204   -26565   -07092   02019   20.1
J105311.99+413114.3   1362-53050-0224   -35823   -31842   00852   9.3
J105311.99+413114.3   4628-55646-0063   -36490   -32211   00778   8.4
J105311.99+413114.3   4628-55646-0063   -11552   -03340   04051   23.9
J105311.99+413114.3   8365-57450-0132   -36005   -31842   00822   9.1
J105324.87+492443.5   0876-52346-0091   -39183   -33174   01711   14.1
J105324.87+492443.5   0876-52346-0091   -15287   -04542   03728   26.1
J105324.87+492443.5   0876-52669-0085   -39303   -34338   01242   11.9
J105324.87+492443.5   0876-52669-0085   -15156   -03725   04204   29.2
J105324.87+492443.5   6701-56367-0862   -40500   -33603   01138   10.4
J105324.87+492443.5   6701-56367-0862   -17180   -05560   03184   22.0
J105416.51+512326.0   0876-52346-0535   -19789   -17004   00042   2.2
J105416.51+512326.0   6706-56385-0414   -19014   -16220   00045   2.1
J105416.51+512326.0   6706-56385-0414   -15568   -13201   00020   1.6
J105505.30+415848.6   1362-53050-0185   -15866   -10187   00805   8.8
J105539.93+404203.3   1435-52996-0446   -06040   -03391   00448   11.0
J105539.93+404203.3   4629-55630-0952   -35198   -31886   00481   7.6
J105539.93+404203.3   4629-55630-0952   -06040   -03321   00496   11.4
J105539.93+404203.3   8366-57432-0460   -35685   -31886   00726   9.0
J105539.93+404203.3   8366-57432-0460   -06040   -03321   00524   11.6
J105545.75+482239.6   0963-52643-0600   -15407   -11451   00848   9.2
J105545.75+482239.6   0963-52643-0600   -10853   -07911   00208   4.5
J105545.75+482239.6   6701-56367-0080   -20791   -07709   03414   23.3
J105545.75+482239.6   7380-56753-0618   -21240   -07709   03840   25.2
J105626.96+482956.3   0963-52643-0590   -38250   -34245   00808   9.2
J105626.96+482956.3   0963-52643-0590   -12819   -05525   02187   16.8
J105626.96+482956.3   6693-56384-0505   -41363   -32774   02633   18.6
J105626.96+482956.3   6693-56384-0505   -13940   -05186   02947   20.8
J105626.96+482956.3   7390-57130-0970   -40648   -33265   01501   12.4
J105626.96+482956.3   7390-57130-0970   -13677   -05458   02613   19.6
J105715.48+573324.3   7102-56666-0466   -44932   -42041   00109   3.5
J105728.23+420330.8   1362-53050-0079   -14786   -12016   00093   3.5
J105728.23+420330.8   1362-53050-0079   -08080   -05380   00141   3.9
J105728.23+420330.8   4624-55654-0696   -36974   -32765   00276   4.8
J105728.23+420330.8   4624-55654-0696   -14915   -10820   00453   6.2
J105728.23+420330.8   4624-55654-0696   -07002   -04768   00014   4.0
J105728.23+420330.8   8366-57432-0564   -37398   -32949   00420   5.4
J105728.23+420330.8   8366-57432-0564   -15179   -04498   02141   16.6
J105817.06+414341.9   1435-52996-0583   -16293   -10756   00725   8.4
J105817.06+414341.9   4624-55654-0278   -15902   -10890   00545   6.2
J105817.06+414341.9   8366-57432-0618   -38004   -33994   00363   6.5
J105817.06+414341.9   8366-57432-0618   -15837   -05994   02150   16.8
J110038.71+450626.2   1436-53054-0128   -19117   -15802   00374   5.8
J110038.71+450626.2   4689-55656-0910   -19311   -16455   00041   2.4
J110038.71+450626.2   4689-55656-0910   -08315   -04669   00826   7.5
J110038.71+450626.2   7393-56749-0346   -37066   -32612   00676   6.7
J110038.71+450626.2   7393-56749-0346   -25064   -21690   00098   2.7
J110038.71+450626.2   7393-56749-0346   -21562   -11519   01398   12.5
J110208.59+660156.5   0490-51929-0142   -17013   -12088   00678   7.1
J110208.59+660156.5   3171-54862-0164   -17145   -13806   00109   4.7
J110449.58+552133.6   0908-52373-0253   -19976   -18037   00000   2.0
J110449.58+552133.6   0908-52373-0253   -17257   -09074   01260   12.0
J110449.58+552133.6   7101-56659-0298   -17647   -13327   00194   4.2
J110449.58+552133.6   8171-57135-0560   -18296   -12336   00634   7.6
J110623.51-004326.0   0278-51900-0251   -40702   -33564   01976   14.4
J110623.51-004326.0   3773-55240-0706   -23255   -03956   05956   38.2
J110623.51-004326.0   3837-55572-0418   -39686   -33748   01539   12.5
J110623.51-004326.0   3837-55572-0418   -22299   -20311   00001   1.5
J110623.51-004326.0   3837-55572-0418   -20118   -04294   05214   33.1
J110906.49+455601.9   1438-53054-0237   -38973   -33205   02615   21.5
J110906.49+455601.9   1438-53054-0237   -09898   -04577   02566   21.1
J110906.49+455601.9   6649-56364-0816   -38493   -33696   01747   17.1
J110906.49+455601.9   6649-56364-0816   -11031   -04917   03288   21.2
J110906.49+455601.9   7383-56749-0612   -38733   -33451   02091   18.2
J110906.49+455601.9   7383-56749-0612   -16954   -13876   00290   4.7
J110906.49+455601.9   7383-56749-0612   -12424   -04849   03829   23.7
J110920.87+545234.2   1012-52649-0329   -39687   -33506   00591   7.0
J110920.87+545234.2   1012-52649-0329   -26045   -19734   00830   8.4
J110920.87+545234.2   6705-56636-0706   -37280   -31536   01101   9.0
J110920.87+545234.2   6705-56636-0706   -26045   -13078   01304   14.1
J110920.87+545234.2   8171-57135-0694   -38246   -31475   01332   10.2
J110920.87+545234.2   8171-57135-0694   -27366   -11024   02060   19.1
J110926.85+551131.8   0908-52373-0098   -15729   -11445   01300   9.8
J110926.85+551131.8   6705-56636-0662   -15008   -11578   00712   7.7
J110926.85+551131.8   8171-57135-0623   -14811   -11644   00575   7.2
J111028.39+420024.1   1437-53046-0604   -10391   -05959   01629   12.1
J111028.39+420024.1   4620-55652-0804   -45402   -42575   00161   3.4
J111028.39+420024.1   4620-55652-0804   -38937   -34882   00403   5.8
J111028.39+420024.1   4620-55652-0804   -09055   -06162   00468   10.1
J111028.39+420024.1   8367-57429-0568   -45929   -42575   00174   3.7
J111028.39+420024.1   8367-57429-0568   -37913   -34882   00172   4.5
J111028.39+420024.1   8367-57429-0568   -27584   -15738   03678   24.9
J111028.39+420024.1   8367-57429-0568   -10191   -06162   01663   12.0
J111313.29+102212.4   1222-52763-0322   -26659   -24006   00026   2.3
J111313.29+102212.4   1222-52763-0322   -23305   -17646   01079   10.0
J111313.29+102212.4   2393-54156-0420   -26597   -17646   01687   13.3
J111313.29+102212.4   5366-55958-0680   -23497   -17646   01083   9.6
J111328.41+435412.8   1364-53061-0532   -18281   -15808   00068   4.0
J111328.41+435412.8   1364-53061-0532   -13179   -06773   02838   20.2
J111328.41+435412.8   4685-55657-0969   -16917   -14563   00026   2.7
J111328.41+435412.8   4685-55657-0969   -13311   -06841   02964   20.6
J111328.41+435412.8   8360-57452-0034   -44466   -42459   00011   2.0
J111328.41+435412.8   8360-57452-0034   -41747   -36889   00504   6.3
J111328.41+435412.8   8360-57452-0034   -19963   -06773   05950   36.6
J111342.27+580407.6   0950-52378-0066   -34898   -31892   00183   4.5
J111342.27+580407.6   0950-52378-0066   -23878   -13524   01754   15.2
J111342.27+580407.6   7102-56666-0022   -21261   -13787   01100   9.9
J111342.27+580407.6   8177-57374-0710   -26661   -10609   03144   24.4
J111348.12+540940.0   1013-52707-0307   -41042   -35685   00966   9.6
J111348.12+540940.0   1013-52707-0307   -21962   -16406   00631   7.9
J111348.12+540940.0   1013-52707-0307   -16274   -05974   03366   22.6
J111348.12+540940.0   6705-56636-0842   -40326   -34894   00420   6.1
J111348.12+540940.0   6705-56636-0842   -22281   -06243   04649   31.6
J111348.12+540940.0   8171-57135-0228   -41042   -35807   00528   6.7
J111348.12+540940.0   8171-57135-0228   -22920   -06514   04683   31.7
J111437.25+503445.8   0878-52353-0219   -36584   -31567   00508   6.8
J111437.25+503445.8   0878-52353-0219   -08989   -05351   00305   4.4
J111437.25+503445.8   6692-56390-0750   -09858   -04536   00728   6.6
J111437.25+503445.8   8160-57071-0426   -09123   -04740   00544   5.8
J111651.98+463508.6   6686-56389-0258   -36502   -31669   01125   10.1
J111651.98+463508.6   6686-56389-0258   -23458   -20580   00035   2.1
J111651.98+463508.6   6686-56389-0258   -15716   -12493   00076   2.9
J111651.98+463508.6   7383-56749-0869   -35895   -31669   00730   6.6
J111718.69+000033.0   0279-51608-0520   -41003   -34182   03741   26.6
J111718.69+000033.0   0279-51608-0520   -21472   -04232   09408   54.5
J111718.69+000033.0   0279-51984-0511   -46136   -43612   00055   4.8
J111718.69+000033.0   0279-51984-0511   -41658   -34182   04066   26.3
J111718.69+000033.0   0279-51984-0511   -21536   -04097   09720   56.1
J111718.69+000033.0   3838-55588-0740   -46194   -44143   00005   3.5
J111718.69+000033.0   3838-55588-0740   -41302   -33938   03793   26.3
J111718.69+000033.0   3838-55588-0740   -23450   -17470   00842   8.1
J111718.69+000033.0   3838-55588-0740   -17340   -04165   07103   44.5
J111728.75+490216.4   0965-52438-0477   -07159   -03225   00969   9.8
J111728.75+490216.4   6692-56390-0185   -35293   -32662   00171   4.1
J111728.75+490216.4   6692-56390-0185   -09508   -03225   03235   21.0
J111728.75+490216.4   7397-57129-0572   -35293   -32600   00222   4.8
J111728.75+490216.4   7397-57129-0572   -09642   -03156   03574   24.0
J111845.15+504010.4   0878-52353-0141   -18536   -12977   01238   10.0
J111845.15+504010.4   6692-56390-0868   -27019   -23543   00119   3.5
J111845.15+504010.4   6692-56390-0868   -22140   -19699   00017   2.7
J111845.15+504010.4   6692-56390-0868   -18924   -12713   01452   11.2
J111845.15+504010.4   8160-57071-0307   -22140   -18860   00027   2.7
J111845.15+504010.4   8160-57071-0307   -18666   -10523   01043   10.5
J111919.77+363229.4   2111-53467-0514   -11149   -06661   00867   8.2
J112011.08+584008.8   0951-52398-0179   -38373   -36014   00069   4.4
J112011.08+584008.8   0951-52398-0179   -16303   -06069   04362   27.4
J112011.08+584008.8   7108-56686-0250   -39573   -34431   01094   8.9
J112011.08+584008.8   7108-56686-0250   -14600   -06205   04128   24.9
J112011.08+584008.8   8183-57375-0308   -39155   -36076   00460   4.7
J112011.08+584008.8   8183-57375-0308   -13021   -06272   03729   23.8
J112112.19+565000.8   0909-52379-0545   -44535   -34466   05255   30.8
J112112.19+565000.8   0909-52379-0545   -23367   -06245   09006   52.1
J112112.19+565000.8   7093-56657-0746   -24066   -05906   09821   56.8
J112112.19+565000.8   8177-57374-0074   -46583   -34406   06120   37.3
J112112.19+565000.8   8177-57374-0074   -23048   -06110   09295   53.3
J112239.20+602012.3   0951-52398-0523   -22842   -16978   00927   10.2
J112239.20+602012.3   3328-54964-0081   -23543   -15280   00849   9.4
J112239.20+602012.3   7108-56686-0804   -22268   -14624   00608   7.4
J112239.20+602012.3   7108-56686-0804   -14493   -11853   00033   2.3
J112253.73+362723.7   2037-53446-0128   -17913   -05241   05764   36.0
J112253.73+362723.7   4618-55600-0674   -39680   -35147   01025   10.0
J112253.73+362723.7   4618-55600-0674   -16742   -05376   04868   30.8
J112253.73+362723.7   8849-57457-0075   -39680   -34965   01408   12.6
J112253.73+362723.7   8849-57457-0075   -15370   -05376   04791   29.2
J112429.94+424346.9   1365-53062-0074   -22233   -19730   00069   3.3
J112429.94+424346.9   1365-53062-0074   -19537   -13865   00631   7.0
J112429.94+424346.9   4686-56013-0114   -22935   -14786   00402   6.7
J112429.94+424346.9   8368-57431-0663   -24335   -21209   00163   3.0
J112429.94+424346.9   8368-57431-0663   -21016   -14325   00444   6.3
J112440.81+550233.6   1014-52707-0347   -24366   -19698   00307   5.2
J112440.81+550233.6   7093-56657-0178   -24491   -19181   00827   7.7
J112440.81+550233.6   8170-57131-0396   -25631   -19051   01016   8.7
J112554.71+571841.4   7100-56636-0142   -21753   -18792   00183   5.5
J112554.71+571841.4   7100-56636-0142   -15210   -07103   03749   23.2
J112554.71+571841.4   8176-57131-0427   -15407   -07103   03905   24.1
J112703.06+450516.4   1366-53063-0321   -17167   -11249   00872   8.3
J112703.06+450516.4   1366-53063-0321   -07975   -05072   00192   4.9
J112703.06+450516.4   3215-54861-0399   -17428   -11249   00857   7.7
J112703.06+450516.4   3215-54861-0399   -07639   -05479   00019   2.2
J112703.06+450516.4   6646-56389-0556   -16189   -11979   01073   9.3
J112703.06+450516.4   6646-56389-0556   -08043   -04528   00320   6.5
J112703.06+450516.4   7396-56809-0164   -16320   -11913   00844   7.7
J112703.06+450516.4   7396-56809-0164   -08110   -05140   00233   5.0
J112736.70+485939.3   0966-52642-0274   -38219   -35797   00115   4.8
J112736.70+485939.3   6685-56412-0736   -46633   -41152   02403   18.8
J112736.70+485939.3   6685-56412-0736   -07718   -05626   00017   5.6
J112736.70+485939.3   7397-57129-0938   -47448   -38580   03565   25.9
J112736.70+485939.3   7397-57129-0938   -37917   -34458   00183   4.1
J112736.70+485939.3   7397-57129-0938   -07718   -05694   00016   5.3
J112820.81-011441.2   0281-51614-0124   -19489   -09973   02909   20.6
J112820.81-011441.2   0326-52375-0527   -17677   -10172   01541   13.4
J112820.81-011441.2   3789-55269-0628   -17807   -09839   01061   10.1
J113009.41+495247.8   0966-52642-0487   -45242   -39013   00939   9.7
J113009.41+495247.8   0966-52642-0487   -38532   -33614   00869   8.1
J113009.41+495247.8   0966-52642-0487   -23624   -10542   04998   31.0
J113009.41+495247.8   0966-52642-0487   -09408   -03737   02544   20.3
J113009.41+495247.8   6685-56412-0792   -45007   -40450   00980   9.6
J113009.41+495247.8   6685-56412-0792   -23688   -11075   06118   36.5
J113009.41+495247.8   6685-56412-0792   -09274   -03737   02471   20.2
J113009.41+495247.8   8159-57064-0332   -45007   -40330   01197   11.0
J113009.41+495247.8   8159-57064-0332   -23751   -11207   06180   38.2
J113009.41+495247.8   8159-57064-0332   -09274   -03737   02490   20.7
J113036.01+391427.6   1996-53436-0069   -16471   -07325   03870   24.6
J113036.01+391427.6   4655-55620-0362   -40566   -34896   01042   10.4
J113036.01+391427.6   4655-55620-0362   -15426   -06313   02588   18.0
J113036.01+391427.6   8844-57424-0100   -40924   -34712   01522   12.3
J113036.01+391427.6   8844-57424-0100   -21323   -19134   00007   2.9
J113036.01+391427.6   8844-57424-0100   -17124   -06717   03292   21.9
J113056.93+451350.2   1366-53063-0506   -18898   -09896   02542   17.9
J113056.93+451350.2   6646-56389-0678   -14334   -11759   00032   2.2
J113056.93+451350.2   7398-56781-0408   -14465   -12090   00035   2.4
J113120.04+505615.0   0879-52365-0060   -38937   -35977   00163   4.5
J113120.04+505615.0   0879-52365-0060   -22013   -18861   00117   3.5
J113120.04+505615.0   0879-52365-0060   -18538   -06973   04761   31.3
J113120.04+505615.0   6691-56413-0136   -40076   -35613   00876   8.8
J113120.04+505615.0   6691-56413-0136   -20988   -07175   05392   33.2
J113120.04+505615.0   8159-57064-0314   -38697   -35613   00095   3.6
J113120.04+505615.0   8159-57064-0314   -20410   -13111   00652   7.4
J113120.04+505615.0   8159-57064-0314   -12384   -07243   02108   15.1
J113148.44+383811.6   2036-53446-0409   -10280   -04490   02197   16.0
J113148.44+383811.6   4648-55673-0682   -10081   -04490   02354   18.1
J113148.44+383811.6   8874-57426-0833   -10081   -04422   02376   17.6
J113152.56+584510.1   0952-52409-0169   -18873   -15555   00065   3.1
J113152.56+584510.1   7099-56666-0400   -20485   -15685   00224   4.1
J113152.56+584510.1   8183-57375-0032   -21320   -18549   00051   2.1
J113152.56+584510.1   8183-57375-0032   -18096   -16078   00002   1.6
J113344.16+381148.8   4648-55673-0772   -21908   -19723   00004   1.8
J113406.88+525959.0   0880-52367-0323   -08238   -04250   00972   9.9
J113406.88+525959.0   6690-56416-0598   -12833   -10245   00022   3.0
J113406.88+525959.0   6690-56416-0598   -08573   -04182   01011   8.7
J113406.88+525959.0   8163-57049-0433   -17096   -14086   00040   3.7
J113406.88+525959.0   8163-57049-0433   -13361   -10911   00062   2.8
J113406.88+525959.0   8163-57049-0433   -08305   -04250   00927   8.4
J113527.26+385744.1   1972-53466-0263   -37754   -33129   01350   12.2
J113527.26+385744.1   1972-53466-0263   -15304   -04492   04489   28.3
J113527.26+385744.1   4648-55673-0830   -39498   -33190   02377   16.3
J113527.26+385744.1   4648-55673-0830   -19982   -04764   06129   37.2
J113527.26+385744.1   8843-57423-0354   -39918   -33067   02135   14.6
J113527.26+385744.1   8843-57423-0354   -21972   -04832   05748   36.3
J113529.56+584803.8   0952-52409-0150   -20743   -12065   02726   19.7
J113529.56+584803.8   2881-54502-0296   -20164   -12594   02879   19.4
J113529.56+584803.8   7099-56666-0320   -44180   -41280   00333   5.7
J113529.56+584803.8   7099-56666-0320   -21512   -11003   03911   25.4
J113655.68+633120.3   0597-52059-0041   -15870   -10325   01235   11.7
J113655.68+633120.3   0776-52319-0445   -17629   -12119   01615   12.5
J113655.68+633120.3   0776-52319-0445   -11920   -09791   00033   3.7
J113655.68+633120.3   7113-56711-0195   -20731   -10458   01654   13.6
J113655.68+633120.3   7113-56711-0195   -08987   -06702   00078   5.7
J113722.84+544155.2   1014-52707-0549   -23433   -19332   00262   5.7
J113722.84+544155.2   6697-56419-0740   -23688   -19266   00410   6.0
J113722.84+544155.2   8170-57131-0002   -23942   -17582   00688   8.3
J113722.84+544155.2   8170-57131-0002   -17453   -15430   00002   1.4
J113722.84+544155.2   8170-57131-0002   -15035   -12732   00014   2.1
J113754.91+460227.4   1442-53050-0004   -14123   -09815   00557   7.0
J113803.12+370403.1   4653-55622-0518   -46883   -44425   00276   5.0
J113803.12+370403.1   4653-55622-0518   -26287   -23183   00226   4.2
J113803.12+370403.1   4653-55622-0518   -23055   -14975   01025   11.0
J113803.12+370403.1   4653-55622-0518   -14449   -10346   00198   4.1
J113803.12+370403.1   8873-57427-0599   -39736   -37270   00045   2.5
J113803.12+370403.1   8873-57427-0599   -22355   -19336   00218   4.2
J113803.12+370403.1   8873-57427-0599   -05237   -03060   00100   9.3
J113831.41+351725.3   2012-53493-0234   -34818   -31689   00770   8.9
J113831.41+351725.3   2012-53493-0234   -11122   -07644   01080   11.3
J113831.41+351725.3   4646-55622-0520   -10722   -07846   00350   6.2
J113831.41+351725.3   8873-57427-0362   -18407   -16456   00001   3.1
J113831.41+351725.3   8873-57427-0362   -10522   -07913   00239   6.3
J113954.59+433332.4   1367-53083-0240   -09591   -04128   02868   21.8
J113954.59+433332.4   6643-56386-0612   -37793   -33413   00640   7.7
J113954.59+433332.4   6643-56386-0612   -09390   -04128   02952   22.8
J113954.59+433332.4   8370-57520-0454   -37431   -35004   00191   4.5
J113954.59+433332.4   8370-57520-0454   -09390   -04196   02919   22.6
J114013.07+515944.9   0880-52367-0165   -16220   -13661   00051   3.3
J114013.07+515944.9   6690-56416-0270   -25405   -22419   00110   3.7
J114013.07+515944.9   6690-56416-0270   -15566   -10414   00552   7.6
J114013.07+515944.9   6690-56416-0270   -08475   -06524   00003   5.4
J114013.07+515944.9   8163-57049-0244   -24708   -21844   00060   3.2
J114013.07+515944.9   8163-57049-0244   -15893   -12142   00301   5.1
J114013.07+515944.9   8163-57049-0244   -11943   -09947   00001   2.0
J114013.07+515944.9   8163-57049-0244   -08542   -06524   00010   6.0
J114250.30+410956.8   1445-53062-0127   -13563   -09982   00902   11.3
J114250.30+410956.8   4698-55623-0386   -13036   -10449   00146   6.1
J114250.30+410956.8   8369-57451-0072   -12968   -10648   00054   4.1
J114328.31+373250.0   1997-53442-0237   -10387   -05007   01097   10.9
J114328.31+373250.0   4653-55622-0690   -10853   -08717   00008   3.2
J114328.31+373250.0   4653-55622-0690   -08246   -05074   00317   5.4
J114354.81+541623.1   1015-52709-0070   -41176   -38662   00150   3.7
J114354.81+541623.1   1015-52709-0070   -38482   -35029   00349   4.4
J114354.81+541623.1   1015-52709-0070   -16160   -08951   02078   16.4
J114354.81+541623.1   1015-52709-0070   -07339   -04836   00073   6.5
J114354.81+541623.1   6697-56419-0086   -41176   -33870   00740   8.2
J114354.81+541623.1   6697-56419-0086   -23063   -20179   00080   2.2
J114354.81+541623.1   6697-56419-0086   -19794   -04972   04233   28.5
J114354.81+541623.1   8163-57049-0902   -16160   -04972   02887   20.9
J114523.21+462841.5   1444-53054-0061   -06942   -04709   00024   2.9
J114523.21+462841.5   6678-56401-0124   -10828   -08020   00029   2.6
J114523.21+462841.5   7402-56810-0124   -36374   -32833   00470   6.0
J114523.21+462841.5   7402-56810-0124   -11293   -03005   03311   22.0
J114548.38+393746.6   1997-53442-0450   -36353   -32380   01020   10.5
J114548.38+393746.6   1997-53442-0450   -07929   -03799   01929   15.9
J114548.38+393746.6   4654-55659-0856   -36413   -32318   01446   13.6
J114548.38+393746.6   4654-55659-0856   -12727   -09603   00112   3.6
J114548.38+393746.6   4654-55659-0856   -08397   -03799   02369   17.4
J114548.38+393746.6   8842-57424-0656   -36657   -32318   01640   13.7
J114548.38+393746.6   8842-57424-0656   -21128   -03799   04452   29.9
J114829.04+374457.4   1997-53442-0114   -14011   -09634   00789   8.9
J114959.52+395657.7   1970-53386-0147   -09849   -04118   02607   19.3
J114959.52+395657.7   4654-55659-0984   -37483   -33895   00891   9.0
J114959.52+395657.7   4654-55659-0984   -09781   -04118   02726   20.5
J114959.52+395657.7   8842-57424-0848   -36697   -34079   00141   4.6
J114959.52+395657.7   8842-57424-0848   -09647   -04186   02895   21.8
J115007.65+542737.0   1016-52759-0165   -38635   -34269   01283   10.6
J115007.65+542737.0   1016-52759-0165   -18407   -14689   00214   4.1
J115007.65+542737.0   1016-52759-0165   -12051   -09922   00016   5.3
J115007.65+542737.0   1016-52759-0165   -09589   -05417   01611   14.4
J115007.65+542737.0   6689-56396-0630   -38635   -33903   01652   13.7
J115007.65+542737.0   6689-56396-0630   -21946   -05349   07145   43.6
J115007.65+542737.0   8230-57430-0126   -38755   -34209   01634   13.7
J115007.65+542737.0   8230-57430-0126   -22268   -13373   01930   14.5
J115007.65+542737.0   8230-57430-0126   -13042   -05417   04029   24.8
J115029.75+452443.8   1368-53084-0444   -10871   -06042   00740   8.9
J115029.75+452443.8   6642-56396-0550   -14573   -06042   01838   13.7
J115029.75+452443.8   7404-56776-0412   -14770   -06042   02200   15.6
J115216.59+501622.1   0968-52412-0398   -21619   -15926   00690   8.9
J115223.94+524627.0   0882-52370-0351   -15930   -11716   00493   7.3
J115223.94+524627.0   6689-56396-0366   -15800   -12179   00326   4.7
J115223.94+524627.0   8228-57423-0386   -15800   -12510   00275   3.9
J115422.17+535957.8   1016-52759-0016   -42279   -38577   00448   5.3
J115422.17+535957.8   1016-52759-0016   -22908   -19444   00213   4.0
J115422.17+535957.8   1016-52759-0016   -17435   -09858   02122   15.2
J115422.17+535957.8   6689-56396-0760   -41329   -38577   00112   2.9
J115422.17+535957.8   6689-56396-0760   -17044   -09791   01764   14.2
J115422.17+535957.8   8228-57423-0716   -41211   -38457   00082   2.8
J115422.17+535957.8   8228-57423-0716   -17306   -09791   01781   14.7
J115446.13+422220.8   1447-53120-0164   -40719   -33645   01274   11.3
J115446.13+422220.8   1447-53120-0164   -13822   -05471   03603   25.0
J115446.13+422220.8   6639-56385-0334   -39583   -34441   00498   5.8
J115446.13+422220.8   6639-56385-0334   -14677   -06013   03275   21.1
J115446.13+422220.8   8381-57512-0918   -37599   -34441   00143   4.1
J115446.13+422220.8   8381-57512-0918   -15986   -05471   03908   24.3
J115607.85+373414.9   8872-57422-0964   -25271   -21836   00140   2.8
J115916.94+521351.3   0881-52368-0635   -22902   -18403   00540   6.2
J115916.94+521351.3   6689-56396-0088   -21623   -18533   00144   5.4
J115916.94+521351.3   8228-57423-0121   -21881   -18985   00184   4.3
J115938.86+381951.3   2108-53473-0310   -17658   -10619   02354   16.9
J115938.86+381951.3   4652-55672-0934   -19405   -17201   00009   1.8
J115938.86+381951.3   4652-55672-0934   -16355   -10019   02034   15.2
J115938.86+381951.3   8841-57425-0293   -41652   -39622   00008   2.2
J115938.86+381951.3   8841-57425-0293   -19212   -10220   03039   20.1
J120122.09+060750.9   0841-52375-0580   -37402   -34425   00095   3.6
J120122.09+060750.9   0841-52375-0580   -20251   -17404   00150   3.8
J120122.09+060750.9   0841-52375-0580   -16622   -06334   04974   30.3
J120122.09+060750.9   4831-55679-0511   -38428   -35827   00121   2.9
J120122.09+060750.9   4831-55679-0511   -20508   -17404   00239   4.6
J120122.09+060750.9   4831-55679-0511   -16622   -06402   04161   26.9
J120122.09+060750.9   4847-55931-0994   -38668   -35035   00183   3.8
J120122.09+060750.9   4847-55931-0994   -20764   -06334   05203   33.4
J120131.53+373924.3   2027-53433-0040   -21974   -10417   03699   24.3
J120131.53+373924.3   4652-55672-0033   -45893   -41708   00339   5.2
J120131.53+373924.3   8864-57428-0711   -26416   -10084   05553   36.0
J120139.34+491327.9   0969-52442-0246   -42755   -38998   00227   4.8
J120139.34+491327.9   0969-52442-0246   -21376   -10927   04977   29.8
J120139.34+491327.9   6677-56385-0936   -46748   -39118   01150   10.2
J120139.34+491327.9   6677-56385-0936   -36647   -31817   00606   6.7
J120139.34+491327.9   6677-56385-0936   -26014   -21950   00336   4.2
J120139.34+491327.9   6677-56385-0936   -21759   -11126   05099   30.9
J120139.34+491327.9   7423-57135-0464   -46806   -38998   01283   11.2
J120139.34+491327.9   7423-57135-0464   -26268   -10526   06570   39.8
J120238.78+412911.2   1448-53120-0220   -21566   -17760   00387   5.6
J120444.10+515201.0   0882-52370-0102   -23131   -10025   02951   21.3
J120444.10+515201.0   6682-56390-0450   -20892   -10025   02141   15.9
J120444.10+515201.0   8219-57429-0442   -19022   -15641   00160   3.2
J120541.35+393732.1   1976-53401-0012   -41960   -37348   00906   11.0
J120541.35+393732.1   1976-53401-0012   -22372   -19225   00909   9.6
J120541.35+393732.1   1976-53401-0012   -18190   -10367   03071   23.1
J120541.35+393732.1   4700-55709-0688   -42376   -38073   00775   9.1
J120541.35+393732.1   4700-55709-0688   -21989   -18643   00626   8.1
J120541.35+393732.1   4700-55709-0688   -18254   -10367   03468   24.7
J120541.35+393732.1   8840-57425-0529   -42198   -38073   00387   6.6
J120541.35+393732.1   8840-57425-0529   -22564   -10300   05392   33.8
J120653.39+492919.3   0969-52442-0107   -37057   -33156   01158   11.5
J120653.39+492919.3   0969-52442-0107   -22128   -03228   10694   63.7
J120653.39+492919.3   2919-54537-0170   -36935   -33218   00833   8.8
J120653.39+492919.3   2919-54537-0170   -21681   -03296   09167   56.2
J120653.39+492919.3   6676-56389-0347   -36026   -33402   00391   6.0
J120653.39+492919.3   6676-56389-0347   -21490   -09978   04302   29.4
J120653.39+492919.3   6676-56389-0347   -08372   -03365   02588   20.8
J120653.39+492919.3   7423-57135-0337   -47433   -31925   04418   30.3
J120653.39+492919.3   7423-57135-0337   -22448   -03365   10110   59.8
J120743.97+491612.2   0969-52442-0058   -21130   -13454   01733   13.5
J120743.97+491612.2   6676-56389-0304   -22281   -10472   02894   20.3
J120743.97+491612.2   7423-57135-0284   -40864   -38228   00016   2.2
J120743.97+491612.2   7423-57135-0284   -24066   -10006   03726   25.5
J120945.11+454404.6   1370-53090-0351   -26107   -19475   00959   9.7
J120945.11+454404.6   6641-56383-0154   -45900   -43138   00029   3.0
J120945.11+454404.6   6641-56383-0154   -22875   -16620   00381   5.9
J120945.11+454404.6   7427-56751-0262   -20698   -17791   00109   2.6
J121015.52+525653.1   0883-52430-0425   -25515   -21699   00506   8.0
J121015.52+525653.1   0883-52430-0425   -18351   -13578   00691   8.0
J121015.52+525653.1   6682-56390-0800   -25515   -20609   00762   9.3
J121015.52+525653.1   6682-56390-0800   -18155   -14828   00134   3.9
J121015.52+525653.1   8219-57429-0778   -25451   -20867   00882   9.9
J121015.52+525653.1   8219-57429-0778   -18285   -13447   00333   5.6
J121117.34+381504.1   2001-53493-0307   -17436   -12782   00712   7.7
J121117.34+381504.1   4649-55621-0904   -19573   -14955   00191   5.0
J121255.39+364257.8   8865-57426-0373   -22959   -17423   00273   4.6
J121255.39+364257.8   8865-57426-0373   -17293   -14941   00020   2.2
J121309.24+365409.9   8865-57426-0379   -22279   -17640   00196   4.0
J121347.74+373726.8   4649-55621-0994   -19190   -15875   00172   3.4
J121347.74+373726.8   8865-57426-0682   -16724   -14565   00004   1.7
J121347.74+373726.8   8865-57426-0682   -12125   -07316   00630   7.0
J121400.79+370936.7   2105-53472-0572   -11339   -05027   00575   9.9
J121400.79+370936.7   4613-55591-0661   -11936   -08870   00124   4.8
J121420.09+514924.7   0883-52430-0146   -45942   -37926   02168   19.5
J121420.09+514924.7   0883-52430-0146   -24257   -08333   06979   41.8
J121420.09+514924.7   6682-56390-0108   -46293   -37444   03318   25.2
J121420.09+514924.7   6682-56390-0108   -27536   -07122   09564   56.3
J121420.09+514924.7   8226-57423-0584   -45942   -41816   01069   12.0
J121420.09+514924.7   8226-57423-0584   -41342   -37986   00125   4.2
J121420.09+514924.7   8226-57423-0584   -23940   -08467   06320   38.4
J121519.86+372931.1   2001-53493-0244   -08611   -05104   00548   8.9
J121519.86+372931.1   4701-55709-0265   -08477   -05375   00162   5.8
J121519.86+372931.1   8865-57426-0772   -08544   -05240   00385   7.9
J121559.75+485540.0   0970-52413-0214   -39438   -35267   01037   10.4
J121559.75+485540.0   0970-52413-0214   -13859   -06117   03446   23.4
J121559.75+485540.0   6671-56388-0570   -40396   -35633   00630   7.4
J121559.75+485540.0   6671-56388-0570   -16611   -07064   04317   25.7
J121559.75+485540.0   7423-57135-0060   -42358   -35389   01739   13.2
J121559.75+485540.0   7423-57135-0060   -16611   -07064   04489   27.1
J121723.48+412944.6   1450-53120-0065   -09053   -06835   00050   3.0
J121723.48+412944.6   6632-56366-0825   -16063   -06497   01824   14.3
J121723.48+412944.6   8383-57518-0214   -15082   -06564   01677   13.8
J121749.19+450551.6   1370-53090-0580   -10826   -08355   00091   4.0
J121749.19+450551.6   6637-56370-0680   -11558   -08556   00166   4.1
J121814.30+373027.8   2001-53493-0087   -44021   -35823   01920   15.1
J121814.30+373027.8   2001-53493-0087   -23702   -06735   08482   50.0
J121814.30+373027.8   4701-55709-0148   -44549   -35885   02122   15.8
J121814.30+373027.8   4701-55709-0148   -22810   -06735   07897   46.7
J121814.30+373027.8   8866-57457-0552   -40344   -36005   00635   7.2
J121814.30+373027.8   8866-57457-0552   -24145   -07275   07331   43.4
J121852.36+355239.6   2003-53442-0261   -24825   -15162   01797   14.7
J121852.36+355239.6   2003-53442-0261   -12727   -09803   00129   3.0
J121852.36+355239.6   4613-55591-0937   -23874   -12991   02213   17.7
J121852.36+355239.6   4613-55591-0937   -12859   -09670   00257   4.2
J121852.36+355239.6   8866-57457-0468   -24572   -14900   02392   17.6
J121852.36+355239.6   8866-57457-0468   -12859   -09670   00192   3.6
J122158.88+530935.9   6681-56419-0660   -08749   -06259   00041   3.1
J122158.88+530935.9   8220-57432-0678   -09152   -05922   00294   5.5
J122407.54+363224.1   2003-53442-0497   -14605   -03630   02617   19.8
J122407.54+363224.1   3965-55302-0380   -15719   -06413   01337   12.7
J122407.54+363224.1   3965-55302-0380   -05669   -03630   00015   7.4
J122407.54+363224.1   8866-57457-0276   -16177   -11436   00212   4.1
J122733.41+364154.2   2003-53442-0551   -44934   -41031   00300   4.8
J122733.41+364154.2   2003-53442-0551   -40076   -35430   00539   6.9
J122733.41+364154.2   2003-53442-0551   -19185   -05487   04469   29.0
J122733.41+364154.2   3965-55302-0182   -45402   -33597   02628   20.3
J122733.41+364154.2   3965-55302-0182   -20152   -05690   05261   32.7
J122733.41+364154.2   8867-57460-0489   -40435   -36099   00369   5.6
J122733.41+364154.2   8867-57460-0489   -16978   -06770   02722   19.9
J122812.98+484053.2   1453-53084-0418   -22930   -19725   00160   4.0
J122829.98+520241.8   0884-52374-0105   -21259   -17840   00157   3.9
J122829.98+520241.8   0884-52374-0105   -17451   -13127   00493   6.2
J122829.98+520241.8   6681-56419-0122   -23369   -13127   01511   12.8
J122829.98+520241.8   8220-57432-0127   -23942   -21900   00003   1.9
J122829.98+520241.8   8220-57432-0127   -21259   -16735   00449   7.4
J122829.98+520241.8   8220-57432-0127   -16539   -13325   00282   5.7
J122927.19+391718.7   1984-53433-0293   -18306   -15374   00104   5.4
J122927.19+391718.7   1984-53433-0293   -08749   -06665   00040   6.6
J122927.19+391718.7   3967-55704-0156   -18631   -16421   00038   3.4
J122927.19+391718.7   3967-55704-0156   -08817   -06665   00083   6.4
J122927.19+391718.7   8835-57427-0418   -21656   -18825   00034   2.1
J122927.19+391718.7   8835-57427-0418   -18502   -16421   00005   2.7
J122927.19+391718.7   8835-57427-0418   -08749   -06733   00036   5.8
J122951.77+351929.9   2010-53495-0309   -22939   -20442   00128   4.1
J122951.77+351929.9   3966-55571-0862   -23067   -20313   00128   5.2
J122951.77+351929.9   3966-55571-0862   -06805   -04842   00006   5.5
J123020.41+452047.6   1371-52821-0634   -20710   -15914   00328   5.3
J123020.41+452047.6   6636-56367-0726   -18062   -14341   00283   4.3
J123020.41+452047.6   7422-56799-0335   -18904   -14012   00547   6.4
J123224.36+481626.3   1453-53084-0538   -42267   -35904   01380   11.4
J123224.36+481626.3   1453-53084-0538   -17876   -06487   04775   29.7
J123224.36+481626.3   6667-56412-0746   -40483   -37721   00205   4.4
J123224.36+481626.3   6667-56412-0746   -19237   -07970   03728   24.3
J123224.36+481626.3   7421-57159-0988   -40601   -37781   00267   4.8
J123224.36+481626.3   7421-57159-0988   -19367   -07567   03702   24.6
J123431.40+422348.9   1454-53090-0436   -20216   -16589   00466   4.9
J123431.40+422348.9   4705-55705-0062   -19121   -15281   00273   4.6
J123450.88+460827.7   1372-53062-0369   -15732   -03029   07927   46.9
J123638.55+381043.2   2000-53495-0266   -45310   -43192   00007   2.2
J123638.55+381043.2   2000-53495-0266   -21079   -13270   01619   13.4
J123638.55+381043.2   3969-55307-0718   -44841   -42658   00006   1.9
J123638.55+381043.2   3969-55307-0718   -21656   -12676   01677   13.3
J123638.55+381043.2   8867-57460-0828   -23570   -12280   01913   15.4
J123651.28+453334.5   1372-53062-0411   -13654   -06855   01059   10.1
J123651.28+453334.5   6636-56367-0980   -15231   -07259   01431   11.6
J123651.28+453334.5   7420-56753-0470   -16994   -07192   01923   14.4
J123717.43+470807.0   1455-53089-0314   -15157   -07722   01407   11.8
J123717.43+470807.0   6667-56412-0934   -40562   -34890   00286   6.5
J123717.43+470807.0   6667-56412-0934   -15486   -06307   01492   12.2
J123717.43+470807.0   7422-56799-0952   -39184   -35378   00149   3.4
J123717.43+470807.0   7422-56799-0952   -14962   -06576   01428   11.6
J123736.42+143640.1   1768-53442-0038   -41480   -36798   00847   7.9
J123736.42+143640.1   1768-53442-0038   -25480   -07615   05877   38.0
J123736.42+143640.1   3255-54885-0356   -41420   -36738   00991   9.2
J123736.42+143640.1   3255-54885-0356   -25796   -07480   05750   37.6
J123736.42+143640.1   5405-56010-0792   -41360   -36738   01044   9.7
J123736.42+143640.1   5405-56010-0792   -25858   -07480   06358   40.5
J123931.80+322625.8   1975-53734-0347   -17126   -09607   01154   10.0
J124140.08+131746.1   3255-54885-0205   -10276   -07261   00185   3.5
J124144.21+405915.4   1985-53431-0323   -06611   -03420   00592   6.5
J124144.21+405915.4   4702-55618-0140   -20063   -18058   00001   2.9
J124144.21+405915.4   4702-55618-0140   -07081   -03420   01293   13.9
J124144.21+405915.4   8385-57511-0178   -21797   -18058   00365   4.7
J124144.21+405915.4   8385-57511-0178   -17474   -15517   00001   1.6
J124144.21+405915.4   8385-57511-0178   -07081   -03420   01289   13.9
J124203.97+474505.3   1455-53089-0484   -15970   -10826   01169   9.9
J124203.97+474505.3   6666-56371-0576   -15577   -11159   00698   6.6
J124203.97+474505.3   7419-56811-0079   -15839   -11889   00696   7.1
J124415.01+471425.7   6666-56371-0355   -08660   -06373   00046   2.7
J124551.44+010505.0   0291-51660-0607   -40080   -37435   00064   3.1
J124551.44+010505.0   0291-51660-0607   -36527   -33173   00254   4.8
J124551.44+010505.0   0291-51660-0607   -15810   -04881   04344   26.4
J124551.44+010505.0   0291-51928-0612   -40260   -33173   00913   9.3
J124551.44+010505.0   0291-51928-0612   -15548   -04813   04306   26.4
J124551.44+010505.0   3849-55274-0758   -40080   -33111   00787   8.7
J124551.44+010505.0   3849-55274-0758   -15875   -04813   04420   27.6
J124551.44+010505.0   4756-55631-0362   -40080   -36709   00158   3.8
J124551.44+010505.0   4756-55631-0362   -36589   -33173   00238   4.7
J124551.44+010505.0   4756-55631-0362   -15939   -04813   04494   28.0
J124619.40+140925.6   1770-53171-0267   -10269   -03115   04263   25.2
J124619.40+140925.6   3255-54885-0560   -11267   -03183   04555   27.2
J124619.40+140925.6   5410-56016-0776   -16989   -12791   00228   4.0
J124628.80+061039.1   0847-52426-0366   -18709   -14995   00680   7.2
J124628.80+061039.1   4835-55688-0736   -46142   -43440   00131   4.5
J124628.80+061039.1   4835-55688-0736   -19289   -14995   01280   11.0
J124628.80+061039.1   4835-55688-0736   -09166   -07151   00017   6.6
J124628.80+061039.1   4835-56016-0738   -46666   -43440   00342   5.1
J124628.80+061039.1   4835-56016-0738   -19419   -15190   01371   11.7
J124628.80+061039.1   4835-56016-0738   -09166   -07217   00006   6.7
J124633.08+390700.6   1985-53431-0130   -39308   -36353   00053   3.1
J124633.08+390700.6   1985-53431-0130   -16601   -08062   03415   23.3
J124633.08+390700.6   3972-55589-0642   -40684   -36779   00324   5.6
J124633.08+390700.6   3972-55589-0642   -16471   -08198   03140   21.8
J124633.08+390700.6   8836-57424-0150   -41400   -35625   01216   11.6
J124633.08+390700.6   8836-57424-0150   -16471   -07255   03988   26.4
J125052.92+045919.8   0848-52669-0358   -43268   -36626   03406   24.0
J125052.92+045919.8   0848-52669-0358   -18194   -08231   05822   34.1
J125052.92+045919.8   4835-55688-0044   -42972   -36142   03571   26.4
J125052.92+045919.8   4835-55688-0044   -16895   -07087   05748   34.5
J125052.92+045919.8   4835-56016-0042   -43386   -35594   04442   29.1
J125052.92+045919.8   4835-56016-0042   -17480   -06683   06014   34.5
J125241.55-002040.6   0292-51609-0117   -25978   -17594   02369   16.3
J125241.55-002040.6   0292-51609-0117   -15703   -13601   00003   2.7
J125241.55-002040.6   3779-55222-0782   -23826   -16421   02002   14.6
J125241.55-002040.6   3850-55575-0386   -22488   -16291   01265   12.5
J125803.13+423812.1   1458-53119-0400   -20779   -18521   00015   2.4
J130136.12+000157.9   0293-51689-0079   -18749   -09407   04336   28.3
J130136.12+000157.9   0293-51994-0074   -18556   -09475   04295   28.1
J130136.12+000157.9   4052-55589-0490   -45594   -38954   01409   13.5
J130136.12+000157.9   4052-55589-0490   -21774   -09342   05779   34.3
J130147.88-003817.3   0293-51689-0065   -21660   -09154   02528   19.6
J130147.88-003817.3   0293-51994-0066   -18697   -14656   00403   5.7
J130147.88-003817.3   0293-51994-0066   -14261   -11488   00099   3.7
J130147.88-003817.3   4051-55337-0619   -22171   -10091   01168   12.6
J130147.88-003817.3   4052-55589-0446   -22043   -09889   01201   12.6
J130221.80-004638.2   0293-51689-0012   -39115   -32736   00903   9.1
J130221.80-004638.2   0293-51689-0012   -22204   -18730   00087   3.1
J130221.80-004638.2   0293-51689-0012   -13176   -04329   01946   14.7
J130221.80-004638.2   0293-51994-0015   -38755   -33535   00573   7.2
J130221.80-004638.2   0293-51994-0015   -11054   -05688   01408   11.1
J130221.80-004638.2   4051-55337-0355   -38635   -32306   00861   8.6
J130221.80-004638.2   4051-55337-0355   -18600   -15411   00041   2.1
J130221.80-004638.2   4051-55337-0355   -13042   -04602   01548   12.2
J130348.94+002010.5   0294-51986-0390   -39939   -33458   02282   15.7
J130348.94+002010.5   0294-51986-0390   -13621   -05399   02921   19.7
J130348.94+002010.5   4051-55337-0756   -39701   -33458   02379   16.5
J130348.94+002010.5   4051-55337-0756   -17677   -13621   00084   3.1
J130348.94+002010.5   4051-55337-0756   -13489   -05399   03104   20.2
J130348.94+002010.5   4052-55589-0618   -39521   -33458   02243   15.2
J130348.94+002010.5   4052-55589-0618   -11372   -05399   02229   15.6
J130421.54+031138.1   0524-52027-0485   -15311   -11287   00533   7.2
J130421.54+031138.1   0524-52027-0485   -08551   -05653   00128   3.6
J130421.54+031138.1   4005-55325-0906   -22554   -20568   00001   1.9
J130421.54+031138.1   4005-55325-0906   -15246   -05382   01483   14.6
J130421.54+031138.1   4758-55682-0126   -15377   -09086   00915   10.3
J130421.54+031138.1   4758-55682-0126   -08551   -05382   00145   4.2
J130424.00-003757.1   0294-51986-0264   -40113   -36196   00220   4.2
J130424.00-003757.1   0294-51986-0264   -20963   -15649   00426   5.2
J130424.00-003757.1   0294-51986-0264   -15322   -08829   00827   8.6
J130424.00-003757.1   4051-55337-0238   -40351   -36440   00115   3.3
J130424.00-003757.1   4051-55337-0238   -17410   -08359   01053   10.1
J130424.00-003757.1   4052-55589-0376   -40113   -36802   00047   2.5
J130424.00-003757.1   4052-55589-0376   -14863   -09096   00454   6.0
J130425.55+421009.7   1458-53119-0579   -25622   -20394   00411   5.5
J130425.55+421009.7   1458-53119-0579   -18004   -13359   00591   6.5
J130425.55+421009.7   4704-55681-0881   -17095   -13228   00177   4.8
J130425.55+421009.7   8387-57483-0729   -16899   -14741   00001   2.1
J130505.69+030317.0   0524-52027-0490   -40754   -32327   02425   18.2
J130505.69+030317.0   0524-52027-0490   -16415   -03878   05542   33.6
J130505.69+030317.0   4005-55325-0942   -40992   -32206   03026   21.4
J130505.69+030317.0   4758-55682-0081   -37814   -35085   00118   3.2
J130505.69+030317.0   4758-55682-0081   -15107   -04014   04420   28.0
J130542.35+462503.4   1459-53117-0165   -12585   -09125   00181   4.0
J130542.35+462503.4   1459-53117-0165   -08724   -06706   00007   2.8
J130542.35+462503.4   6624-56385-0476   -18800   -14037   00479   5.9
J130542.35+462503.4   7413-56769-0106   -19057   -13839   00553   6.3
J131028.13+482204.9   1281-52753-0209   -16510   -11244   00517   7.3
J131028.13+482204.9   6753-56399-0392   -45977   -42859   00269   5.0
J131028.13+482204.9   6753-56399-0392   -25055   -08976   04426   31.3
J131028.13+482204.9   7410-57104-0094   -46268   -41437   00676   7.3
J131028.13+482204.9   7410-57104-0094   -25308   -09578   04653   32.1
J131305.74+015926.9   0525-52029-0167   -08803   -06246   00137   6.5
J131305.74+015926.9   0525-52295-0162   -10940   -06449   01277   10.2
J131305.74+015926.9   4007-55327-0200   -11139   -06314   01678   13.0
J131333.01-005114.3   0295-51585-0163   -46966   -44098   00109   3.5
J131333.01-005114.3   0295-51585-0163   -38863   -31368   02890   20.6
J131333.01-005114.3   0295-51985-0170   -46326   -44274   00011   3.6
J131333.01-005114.3   4004-55321-0412   -46792   -44450   00042   3.7
J131333.01-005114.3   4004-55321-0412   -23340   -20654   00077   2.3
J131333.01-005114.3   4004-55321-0412   -18523   -16117   00031   2.3
J131333.01-005114.3   4004-55321-0412   -15856   -03091   05299   33.1
J131343.58+510812.3   1667-53430-0264   -20019   -07170   07597   44.8
J131343.58+510812.3   6754-56414-0615   -41265   -34083   03229   24.6
J131343.58+510812.3   6754-56414-0615   -23731   -06563   07966   48.6
J131343.58+510812.3   8223-57429-0101   -44342   -33839   03891   26.8
J131343.58+510812.3   8223-57429-0101   -21817   -06497   07593   45.1
J131504.49+500239.5   1281-52753-0562   -18625   -15829   00121   3.7
J131504.49+500239.5   6753-56399-0824   -18625   -14977   00206   4.9
J131504.49+500239.5   7433-57166-0681   -19272   -14780   00487   5.6
J131504.49+500239.5   8210-57426-0450   -18432   -15370   00194   4.9
J131505.89+590157.5   0958-52410-0157   -12045   -08511   00507   6.6
J131505.89+590157.5   3237-54883-0067   -11581   -08914   00137   4.4
J131505.89+590157.5   3237-54883-0067   -07033   -03029   01211   13.5
J131505.89+590157.5   7117-56685-0310   -11846   -09047   00110   3.4
J131505.89+590157.5   7117-56685-0310   -06965   -03166   00979   11.1
J131714.21+010013.0   0296-51578-0327   -40429   -38390   00001   2.2
J131714.21+010013.0   0296-51578-0327   -14685   -04121   02767   20.5
J131714.21+010013.0   0296-51984-0329   -14947   -04053   03024   21.4
J131714.21+010013.0   4004-55321-0836   -23347   -19308   00153   3.2
J131714.21+010013.0   4004-55321-0836   -16647   -03985   05100   31.3
J131801.87+470627.7   1461-53062-0492   -19338   -16351   00245   3.3
J131801.87+470627.7   6625-56386-0594   -18627   -16481   00010   1.9
J131801.87+470627.7   7411-56776-0029   -18627   -16481   00007   1.7
J132139.86-004151.9   0296-51578-0141   -46606   -44381   00132   8.3
J132139.86-004151.9   0296-51578-0141   -41543   -31542   05333   32.3
J132139.86-004151.9   0296-51578-0141   -14271   -03214   06385   37.7
J132139.86-004151.9   0296-51984-0153   -46780   -44381   00289   8.3
J132139.86-004151.9   0296-51984-0153   -42018   -37770   01162   10.1
J132139.86-004151.9   0296-51984-0153   -37468   -31480   03463   22.9
J132139.86-004151.9   0296-51984-0153   -15452   -03214   07000   40.2
J132139.86-004151.9   4050-55599-0463   -46548   -44381   00096   8.0
J132139.86-004151.9   4050-55599-0463   -41185   -31542   04788   29.3
J132139.86-004151.9   4050-55599-0463   -14008   -03214   06417   37.2
J132304.58-003856.5   0296-51578-0074   -10056   -07308   00374   8.1
J132304.58-003856.5   0296-51984-0076   -09922   -07308   00269   7.2
J132304.58-003856.5   4050-55599-0424   -09990   -07240   00315   7.7
J132605.11+491448.5   1282-52759-0555   -35594   -33458   00006   1.9
J132605.11+491448.5   1282-52759-0555   -26123   -23272   00079   2.4
J132605.11+491448.5   1282-52759-0555   -18972   -15066   00127   3.2
J132605.11+491448.5   1282-52759-0555   -07762   -04244   00459   6.6
J132605.11+491448.5   6743-56385-0721   -36688   -33580   00200   3.4
J132605.11+491448.5   6743-56385-0721   -08299   -04244   00837   8.9
J132605.11+491448.5   7433-57166-0006   -08233   -04244   00795   8.9
J132742.92+003532.6   0297-51663-0509   -39080   -35819   00244   5.2
J132742.92+003532.6   0297-51663-0509   -09549   -07269   00077   3.4
J132742.92+003532.6   0297-51959-0504   -10216   -06729   00354   5.6
J132815.32+490428.4   1283-52762-0381   -07993   -03865   01479   13.6
J132815.32+490428.4   6743-56385-0828   -10667   -03251   03670   23.4
J132815.32+490428.4   7434-57166-0659   -09936   -03389   03157   19.1
J132841.80+524335.5   1041-52724-0042   -17044   -09123   02177   15.4
J132841.80+524335.5   1041-52724-0042   -08117   -05012   00543   6.8
J132841.80+524335.5   3318-54951-0259   -16392   -09324   01412   11.5
J132841.80+524335.5   3318-54951-0259   -08051   -05012   00319   4.7
J132841.80+524335.5   6758-56415-0028   -41329   -39358   00001   1.9
J132841.80+524335.5   6758-56415-0028   -17890   -10126   02501   16.9
J132841.80+524335.5   6758-56415-0028   -07983   -05012   00392   5.7
J132841.80+524335.5   8207-57431-0004   -20539   -10191   02225   16.3
J132841.80+524335.5   8207-57431-0004   -08051   -05012   00436   5.4
J133002.50+510303.6   1668-53433-0192   -39989   -32958   01213   10.4
J133002.50+510303.6   1668-53433-0192   -20383   -18445   00001   1.6
J133002.50+510303.6   1668-53433-0192   -17406   -10629   00750   8.6
J133002.50+510303.6   1668-53433-0192   -10497   -04370   03460   24.2
J133002.50+510303.6   6738-56424-0374   -40647   -32773   02505   17.2
J133002.50+510303.6   6738-56424-0374   -17667   -04440   06225   37.8
J133002.50+510303.6   8210-57426-0995   -40647   -32713   02063   14.8
J133002.50+510303.6   8210-57426-0995   -17667   -04440   05534   34.0
J133004.72+472301.1   1463-53063-0539   -45292   -39064   01502   12.3
J133004.72+472301.1   1463-53063-0539   -21765   -10532   05502   33.0
J133004.72+472301.1   6748-56371-0556   -45760   -41811   01084   9.2
J133004.72+472301.1   6748-56371-0556   -41632   -38342   00117   3.8
J133004.72+472301.1   6748-56371-0556   -22786   -19386   00357   4.7
J133004.72+472301.1   6748-56371-0556   -19192   -09798   04206   28.3
J133004.72+472301.1   7407-56772-0700   -45584   -39544   01559   12.9
J133004.72+472301.1   7407-56772-0700   -22850   -19386   00302   4.4
J133004.72+472301.1   7407-56772-0700   -18740   -08461   03933   27.9
J133102.95+324716.1   2109-53468-0352   -20383   -04916   07758   47.3
J133102.95+324716.1   3985-55320-0412   -43616   -35830   03176   21.0
J133102.95+324716.1   3985-55320-0412   -21795   -05051   07769   47.1
J133102.95+324716.1   6492-56362-0846   -45261   -35588   04232   28.4
J133102.95+324716.1   6492-56362-0846   -21732   -05119   08429   49.3
J133138.50+004221.1   0298-51955-0374   -15059   -11097   00203   3.7
J133138.50+004221.1   0298-51955-0374   -09229   -06677   00093   2.9
J133138.50+004221.1   4046-55605-0550   -15320   -10698   00169   4.6
J133150.25+393417.7   8846-57428-0519   -27150   -16005   03033   21.0
J133150.51+004518.8   0298-51662-0415   -13197   -07062   01323   11.0
J133150.51+004518.8   0298-51955-0420   -14449   -07464   01504   14.7
J133150.51+004518.8   4045-55622-0168   -11875   -06116   00400   5.6
J133448.87+515743.6   1668-53433-0572   -23355   -08856   03208   23.4
J133448.87+515743.6   6738-56424-0840   -45697   -41805   00420   6.6
J133448.87+515743.6   6738-56424-0840   -22589   -08521   03970   27.1
J133448.87+515743.6   8208-57430-0263   -46165   -37553   01096   11.8
J133448.87+515743.6   8208-57430-0263   -25889   -06503   05599   36.9
J133514.39+531805.8   1041-52724-0039   -20748   -15169   00839   7.7
J133514.39+531805.8   3318-54951-0115   -21391   -14840   01012   10.2
J133514.39+531805.8   8208-57430-0770   -22223   -11939   03030   21.9
J133639.40+514605.3   1668-53433-0590   -34942   -31691   00348   4.2
J133639.40+514605.3   6740-56401-0507   -38095   -31629   02769   20.1
J133639.40+514605.3   6740-56401-0507   -22270   -20025   00041   2.9
J133639.40+514605.3   6740-56401-0507   -18732   -13441   01199   10.6
J133639.40+514605.3   8211-57423-0783   -37553   -31567   01915   13.7
J133639.40+514605.3   8211-57423-0783   -22653   -20152   00057   2.3
J133639.40+514605.3   8211-57423-0783   -20025   -09992   03014   19.9
J133839.51+395032.3   1464-53091-0003   -46269   -42387   00209   5.2
J133839.51+395032.3   1464-53091-0003   -37421   -33587   00672   8.7
J133839.51+395032.3   1464-53091-0003   -26570   -11908   05141   32.6
J133839.51+395032.3   1464-53091-0003   -08842   -05270   01433   14.4
J133839.51+395032.3   4708-55704-0106   -46269   -42327   00252   5.2
J133839.51+395032.3   4708-55704-0106   -37601   -33831   00593   8.3
J133839.51+395032.3   4708-55704-0106   -25244   -11842   05163   31.9
J133839.51+395032.3   4708-55704-0106   -08910   -05270   01472   14.3
J133839.51+395032.3   8846-57428-0764   -37117   -33953   00313   6.5
J133839.51+395032.3   8846-57428-0764   -25372   -12041   04563   29.6
J133839.51+395032.3   8846-57428-0764   -08777   -05338   01273   13.5
J134229.72+475854.7   1283-52762-0032   -23019   -10441   04505   28.8
J134229.72+475854.7   1283-52762-0032   -10108   -07563   00270   8.2
J134229.72+475854.7   6748-56371-0947   -21869   -19878   00002   1.9
J134229.72+475854.7   6748-56371-0947   -19684   -12434   00906   10.0
J134229.72+475854.7   6748-56371-0947   -09975   -07832   00059   4.8
J134229.72+475854.7   7431-57162-0697   -22061   -16377   00791   7.4
J134229.72+475854.7   7431-57162-0697   -16181   -12301   00466   6.0
J134229.72+475854.7   7431-57162-0697   -10108   -07898   00128   5.4
J134440.06+283100.6   2017-53474-0508   -26022   -17834   01003   9.8
J134440.06+283100.6   2017-53474-0508   -15879   -13385   00032   2.2
J134440.06+283100.6   6006-56105-0502   -25327   -18287   00512   6.9
J134440.06+283100.6   6006-56105-0502   -18157   -16009   00004   1.8
J134440.06+283100.6   6003-56311-0983   -25771   -22022   00200   3.6
J134440.06+283100.6   6003-56311-0983   -21830   -15943   00375   5.7
J134458.82+483457.4   1284-52736-0455   -35608   -31623   00409   5.6
J134458.82+483457.4   1284-52736-0455   -16713   -06764   02289   17.8
J134458.82+483457.4   1284-52736-0455   -06021   -03166   00632   12.3
J134458.82+483457.4   6744-56399-0180   -44576   -42451   00023   2.2
J134458.82+483457.4   6744-56399-0180   -38991   -31561   01797   13.5
J134458.82+483457.4   6744-56399-0180   -26009   -22455   00311   4.4
J134458.82+483457.4   6744-56399-0180   -21815   -06563   06186   38.2
J134458.82+483457.4   6744-56399-0180   -06021   -03236   00623   11.9
J134458.82+483457.4   7430-57105-0290   -39051   -31499   01795   13.6
J134458.82+483457.4   7430-57105-0290   -20725   -06495   05155   33.8
J134458.82+483457.4   7430-57105-0290   -06156   -03166   00773   12.3
J134517.41+515718.0   1043-52465-0284   -18424   -15558   00083   3.4
J134517.41+515718.0   8209-57427-0610   -13719   -10940   00173   3.9
J134544.55+002810.7   0300-51666-0426   -12930   -07664   01112   10.5
J134544.55+002810.7   0300-51943-0382   -12336   -05572   02128   16.4
J134621.27+480740.5   1284-52736-0495   -08283   -05585   00105   4.4
J134621.27+480740.5   6749-56370-0616   -07881   -05924   00001   2.3
J134649.81+385419.7   2014-53460-0331   -08540   -04149   01271   11.2
J134649.81+385419.7   4710-55707-0468   -37268   -32080   00592   6.7
J134649.81+385419.7   4710-55707-0468   -08674   -04352   01303   11.5
J134649.81+385419.7   8847-57429-0299   -36844   -33003   00180   3.6
J134649.81+385419.7   8847-57429-0299   -08608   -04488   01063   10.1
J134722.83+465428.5   6749-56370-0348   -16555   -14592   00000   1.3
J135123.47+474712.1   6749-56370-0836   -22099   -18236   00206   4.8
J135123.47+474712.1   6749-56370-0836   -09814   -05169   01276   12.4
J135123.47+474712.1   7432-57107-0420   -22610   -18430   00374   4.9
J135123.47+474712.1   7432-57107-0420   -09814   -05169   01192   11.9
J135320.06+584236.3   1158-52668-0458   -11867   -09804   00004   3.0
J135514.58+473442.9   6750-56367-0522   -13119   -10400   00313   6.2
J135514.58+473442.9   7428-56781-0783   -12856   -10667   00028   2.8
J135559.03-002413.6   0301-51641-0266   -37036   -33196   00248   4.8
J135559.03-002413.6   0301-51641-0266   -09690   -04567   01553   12.1
J135559.03-002413.6   0301-51942-0267   -36916   -33934   00113   3.3
J135559.03-002413.6   0301-51942-0267   -09556   -04637   01433   11.6
J135559.03-002413.6   4040-55605-0014   -38424   -33258   00675   7.1
J135559.03-002413.6   4040-55605-0014   -09756   -04637   01447   11.5
J135721.77+005501.1   0301-51641-0411   -25786   -19016   00883   8.4
J135721.77+005501.1   0301-51942-0408   -27234   -21399   00686   7.4
J135721.77+005501.1   0301-51942-0408   -21269   -18304   00053   4.4
J135909.92+470826.7   1285-52723-0141   -46353   -42769   00382   5.6
J135909.92+470826.7   6750-56367-0628   -46179   -42710   00213   4.2
J135909.92+470826.7   7428-56781-0958   -46237   -42710   00208   4.3
J135910.45+563617.3   1159-52669-0296   -27462   -18800   00714   8.3
J135910.45+563617.3   1159-52669-0296   -18670   -16655   00002   1.4
J135910.45+563617.3   1159-52669-0296   -14430   -09994   00139   3.8
J135910.45+563617.3   1159-52669-0296   -09593   -07379   00013   1.8
J135910.45+563617.3   6801-56487-0742   -16851   -12519   00209   3.7
J135910.45+563617.3   8203-57428-0946   -19057   -16003   00040   2.1
J135910.45+563617.3   8203-57428-0946   -15742   -11989   00116   2.8
J140051.80+463529.9   1285-52723-0104   -18623   -15237   00233   4.6
J141313.63+411637.8   1347-52823-0119   -22004   -14749   00860   8.2
J141313.63+411637.8   1347-52823-0119   -14617   -11912   00072   2.7
J141313.63+411637.8   6059-56093-0446   -22390   -08780   01321   13.6
J141313.63+411637.8   8504-57518-0434   -22004   -10784   01235   12.0
J141334.38+421201.7   1347-52823-0539   -35172   -31923   00297   4.3
J141334.38+421201.7   8503-57519-0042   -24100   -18393   00270   4.7
J141421.53+522940.1   7029-56455-0308   -14790   -10358   00193   4.2
J141421.53+522940.1   7338-56660-0264   -13868   -11356   00012   1.8
J141421.53+522940.1   7339-56772-0264   -14526   -11753   00068   2.4
J141513.99+365412.2   1643-53143-0533   -43365   -35755   00993   9.8
J141513.99+365412.2   1643-53143-0533   -18689   -05914   04888   30.4
J141513.99+365412.2   3855-55268-0953   -11743   -06117   01522   11.5
J141513.99+365412.2   4712-55738-0283   -37934   -34780   00105   2.8
J141513.99+365412.2   4712-55738-0283   -16415   -05914   02830   19.7
J141610.26+494730.3   1672-53460-0367   -21896   -19518   00056   3.1
J141610.26+494730.3   1672-53460-0367   -19001   -15881   00274   3.9
J141610.26+494730.3   1672-53460-0367   -05564   -03526   00019   9.5
J141648.08+485012.9   1672-53460-0476   -24178   -11188   05573   34.8
J141648.08+485012.9   6746-56386-0035   -24050   -11786   05110   32.1
J141648.08+485012.9   8435-57487-0053   -21178   -11852   03548   22.1
J141719.22+413237.0   6059-56093-0251   -10534   -07118   00536   6.1
J141719.22+413237.0   8504-57518-0770   -38344   -34952   00100   2.8
J141719.22+413237.0   8504-57518-0770   -11132   -06712   00993   9.7
J141929.56+504347.5   1045-52725-0145   -36030   -34017   00010   4.3
J141929.56+504347.5   1045-52725-0145   -20594   -18399   00016   3.2
J141929.56+504347.5   1045-52725-0145   -08509   -04525   01801   17.2
J141929.56+504347.5   6742-56415-0114   -36212   -33465   00136   6.1
J141929.56+504347.5   6742-56415-0114   -20207   -15599   00404   7.1
J141929.56+504347.5   6742-56415-0114   -08509   -04525   01856   17.5
J141929.56+504347.5   8406-57513-0585   -46622   -42803   00311   5.9
J141929.56+504347.5   8406-57513-0585   -39887   -32668   02446   15.8
J141929.56+504347.5   8406-57513-0585   -21492   -14943   01931   14.2
J141929.56+504347.5   8406-57513-0585   -08711   -04457   02123   18.4
J142020.92+464522.4   1287-52728-0413   -40423   -33771   02287   15.9
J142020.92+464522.4   1287-52728-0413   -23470   -18591   01297   11.8
J142020.92+464522.4   1287-52728-0413   -18267   -05678   05920   37.1
J142020.92+464522.4   6752-56366-0498   -40245   -37783   00031   2.6
J142020.92+464522.4   6752-56366-0498   -22194   -18720   00557   6.8
J142020.92+464522.4   6752-56366-0498   -18527   -05678   05462   37.5
J142020.92+464522.4   8495-57481-0555   -40723   -33771   02124   15.1
J142020.92+464522.4   8495-57481-0555   -23150   -05678   07646   46.0
J142129.40+522751.9   1326-52764-0243   -40158   -35635   00553   5.5
J142129.40+522751.9   1326-52764-0243   -24329   -21908   00030   1.9
J142129.40+522751.9   1326-52764-0243   -21780   -17458   01068   8.9
J142129.40+522751.9   6717-56397-0264   -20627   -17654   00332   7.3
J142129.40+522751.9   7338-56660-0063   -20561   -17718   00245   6.1
J142129.40+522751.9   7340-56825-0023   -20497   -17718   00188   5.8
J142132.01+375230.3   1380-53084-0013   -16230   -13607   00117   4.9
J142239.88+420220.3   8504-57518-0962   -45296   -43059   00097   8.4
J142500.24+494729.2   1046-52460-0277   -13357   -05603   03222   21.9
J142500.24+494729.2   6724-56416-0412   -37957   -35049   00158   3.2
J142500.24+494729.2   6724-56416-0412   -13357   -05603   02734   19.3
J142500.24+494729.2   8406-57513-0225   -38017   -33398   01034   9.1
J142500.24+494729.2   8406-57513-0225   -13292   -05603   03533   24.1
J142528.42+423248.8   6059-56093-0998   -42786   -40825   00002   2.8
J142528.42+423248.8   8502-57512-0587   -17340   -14989   00023   2.2
J142610.59+441124.0   1288-52731-0287   -37601   -31369   02572   17.9
J142610.59+441124.0   6056-56092-0070   -40841   -31369   03376   21.6
J142610.59+441124.0   6056-56092-0070   -22512   -04794   06805   41.7
J142610.59+441124.0   8501-57519-0960   -40721   -31493   02978   19.6
J142628.01+500248.3   1046-52460-0224   -13839   -08790   00510   6.5
J142628.01+500248.3   6747-56388-0862   -13708   -08790   00573   6.7
J142628.01+500248.3   8406-57513-0192   -21120   -17762   00066   2.3
J142628.01+500248.3   8406-57513-0192   -17567   -08724   01980   14.7
J143015.55+634721.5   0499-51988-0119   -43409   -41156   00105   8.1
J143015.55+634721.5   2947-54533-0323   -43291   -41215   00028   8.4
J143015.55+634721.5   7124-56720-0280   -43291   -41275   00019   8.1
J143239.83+472540.4   1673-53462-0065   -12694   -04242   04410   28.5
J143239.83+472540.4   6752-56366-0888   -36140   -32595   00434   7.0
J143239.83+472540.4   6752-56366-0888   -12429   -04105   03814   24.9
J143239.83+472540.4   8434-57484-0161   -36382   -32595   00683   8.4
J143239.83+472540.4   8434-57484-0161   -22440   -17544   00442   6.2
J143239.83+472540.4   8434-57484-0161   -17414   -04172   05701   35.0
J143340.34+512019.3   8404-57481-0566   -36564   -32656   00222   4.3
J143340.34+512019.3   8404-57481-0566   -09837   -04921   00280   4.4
J143502.84-013411.1   0919-52409-0466   -39564   -36792   00101   3.7
J143502.84-013411.1   0919-52409-0466   -26103   -23889   00014   2.6
J143502.84-013411.1   0919-52409-0466   -19214   -14325   00594   6.1
J143502.84-013411.1   0919-52409-0466   -12214   -08684   00598   6.7
J143502.84-013411.1   4026-55325-0538   -11352   -09018   00038   4.3
J143502.84-013411.1   4029-55618-0964   -20824   -17983   00135   3.0
J143502.84-013411.1   4029-55618-0964   -17724   -14588   00126   3.2
J143502.84-013411.1   4029-55618-0964   -11285   -09152   00029   4.5
J143556.24+420409.7   1396-53112-0224   -16050   -11836   01098   11.2
J143556.24+420409.7   6060-56074-0012   -44212   -40001   00793   8.5
J143556.24+420409.7   6060-56074-0012   -17157   -11637   02413   16.5
J143556.24+420409.7   8502-57512-0982   -15984   -11836   00927   10.0
J143632.25+501403.6   1046-52460-0593   -41261   -34201   01862   14.5
J143632.25+501403.6   1046-52460-0593   -21492   -19371   00019   2.6
J143632.25+501403.6   1046-52460-0593   -19241   -06559   06128   37.8
J143632.25+501403.6   6725-56390-0461   -42211   -33957   02728   17.9
J143632.25+501403.6   6725-56390-0461   -22196   -06290   06700   40.1
J143632.25+501403.6   8404-57481-0312   -42449   -34201   02922   19.4
J143632.25+501403.6   8404-57481-0312   -22004   -06222   07014   41.3
J143758.06+011119.5   0307-51663-0443   -38933   -34267   00768   8.5
J143758.06+011119.5   0307-51663-0443   -14356   -03849   03280   22.5
J143758.06+011119.5   0536-52024-0217   -39473   -34510   00961   9.4
J143758.06+011119.5   0536-52024-0217   -14161   -12181   00000   2.9
J143758.06+011119.5   0536-52024-0217   -12047   -04395   02877   20.6
J143758.06+011119.5   4021-55620-0418   -40071   -34694   01147   9.9
J143758.06+011119.5   4021-55620-0418   -15210   -04869   03553   22.5
J144136.54+632519.4   6983-56447-0604   -37138   -35074   00036   2.8
J144136.54+632519.4   6983-56447-0604   -11200   -04818   00637   7.1
J144416.27+484736.4   1047-52733-0101   -10066   -08124   00000   2.0
J144959.96+003225.3   0309-51666-0342   -08055   -04881   00493   8.9
J144959.96+003225.3   0309-51994-0357   -08122   -04881   00595   9.9
J144959.96+003225.3   4019-55363-0522   -08389   -04948   00693   8.7
J145125.84+453145.6   1675-53466-0060   -23822   -20627   00229   4.7
J145125.84+453145.6   1675-53466-0060   -20499   -18434   00011   2.0
J145125.84+453145.6   6046-56096-0826   -24520   -21525   00127   4.2
J145208.13+502158.5   1328-52786-0083   -21348   -19225   00012   1.9
J145208.13+502158.5   1328-52786-0083   -15519   -13547   00000   1.6
J145208.13+502158.5   1328-52786-0083   -12160   -06137   02627   18.5
J145208.13+502158.5   6726-56394-0628   -39035   -34187   01379   10.8
J145208.13+502158.5   6726-56394-0628   -26179   -06001   06396   40.9
J145208.13+502158.5   8401-57482-0335   -26115   -22117   00199   3.6
J145208.13+502158.5   8401-57482-0335   -17606   -13613   00234   5.3
J145208.13+502158.5   8401-57482-0335   -12359   -06001   03214   22.0
J145250.76+434555.5   1290-52734-0412   -22982   -09669   05517   34.4
J145250.76+434555.5   6046-56096-0152   -26527   -07927   08203   48.5
J145416.81+395501.8   1397-53119-0003   -19667   -12812   01622   13.9
J145416.81+395501.8   5166-56065-0618   -19924   -14064   00934   9.6
J145416.81+395501.8   8498-57105-0034   -20375   -12678   02061   15.8
J145544.83+441049.5   1676-53147-0310   -27209   -12912   02115   18.6
J145544.83+441049.5   6046-56096-0976   -39057   -33413   00563   7.4
J145544.83+441049.5   6046-56096-0976   -26641   -12250   01796   16.9
J145544.83+441049.5   8490-57104-0424   -39297   -32798   01013   10.0
J145544.83+441049.5   8490-57104-0424   -24749   -15606   00863   9.3
J145615.24+432217.3   1290-52734-0482   -22171   -15573   01029   9.9
J145615.24+432217.3   1290-52734-0482   -15442   -12547   00313   5.0
J145615.24+432217.3   6047-56098-0464   -24145   -19150   00898   10.1
J145615.24+432217.3   6047-56098-0464   -15639   -12415   00458   5.7
J145615.24+432217.3   8490-57104-0402   -26485   -19667   01722   12.8
J145615.24+432217.3   8490-57104-0402   -15966   -11819   00755   7.5
J145626.88+473439.6   1049-52751-0393   -19458   -16537   00173   4.0
J145626.88+473439.6   6737-56365-0823   -46875   -42589   00202   4.4
J145626.88+473439.6   6737-56365-0823   -19781   -16733   00108   3.9
J145626.88+473439.6   8489-57483-0863   -20745   -17060   00345   4.9
J145913.71+000215.9   0310-51616-0300   -14704   -12332   00119   4.1
J145913.71+000215.9   0310-51990-0305   -08064   -04890   00240   6.6
J145913.71+000215.9   4019-55363-0036   -07997   -05839   00008   4.4
J145913.71+000215.9   4016-55632-0482   -08064   -05771   00012   4.8
J150033.52+003353.6   0310-51616-0363   -22990   -13394   01815   14.2
J150033.52+003353.6   0310-51990-0388   -46180   -42416   00229   4.8
J150033.52+003353.6   0310-51990-0388   -23882   -13789   03585   23.2
J150033.52+003353.6   4016-55632-0573   -23437   -13789   02420   18.0
J150332.93+440120.6   1676-53147-0028   -39283   -34929   00527   7.0
J150332.93+440120.6   1676-53147-0028   -13822   -06957   02029   14.2
J150332.93+440120.6   6047-56098-0818   -38623   -34869   00278   5.0
J150332.93+440120.6   6047-56098-0818   -13888   -06824   02026   14.6
J150332.93+440120.6   8490-57104-0108   -38983   -34257   00537   6.8
J150332.93+440120.6   8490-57104-0108   -15004   -06013   02408   16.2
J150428.59-002015.9   4016-55632-0264   -18469   -15407   00094   3.4
J150444.95+512640.3   1165-52703-0277   -15695   -12537   00256   5.1
J150444.95+512640.3   1165-52703-0277   -08943   -03400   01886   17.1
J150444.95+512640.3   6720-56390-0302   -08943   -06657   00065   6.5
J150444.95+512640.3   6720-56390-0302   -05982   -03673   00084   5.9
J150444.95+512640.3   8397-57482-0623   -08943   -06657   00072   6.3
J150444.95+512640.3   8397-57482-0623   -05846   -03673   00022   5.4
J152149.78+010236.4   0313-51673-0339   -22080   -18217   00287   4.7
J152601.63+485735.7   1166-52751-0128   -07164   -05001   00096   8.4
J152601.63+485735.7   6728-56426-0796   -45159   -42743   00099   3.7
J152601.63+485735.7   6728-56426-0796   -42567   -40605   00003   2.9
J152601.63+485735.7   6728-56426-0796   -38267   -34810   01087   9.2
J152601.63+485735.7   6728-56426-0796   -20143   -04933   06813   40.9
J152601.63+485735.7   8430-57488-0654   -43276   -39047   00410   7.3
J152601.63+485735.7   8430-57488-0654   -38927   -33036   02518   17.6
J152601.63+485735.7   8430-57488-0654   -19109   -04933   07400   42.8
J153322.52+010543.5   4054-55358-0450   -18500   -16094   00011   2.0
J155355.38+324513.3   1404-52825-0433   -37655   -32351   00878   8.2
J155355.38+324513.3   1404-52825-0433   -17871   -15852   00002   2.3
J155355.38+324513.3   1404-52825-0433   -14476   -04585   02966   21.7
J155355.38+324513.3   1403-53227-0062   -38137   -32105   01151   10.0
J155355.38+324513.3   1403-53227-0062   -15066   -04244   02866   20.4
J155355.38+324513.3   4966-55712-0264   -36386   -32105   00383   4.9
J155355.38+324513.3   4966-55712-0264   -14015   -04041   01942   16.2
J155522.64+053002.0   1822-53172-0148   -19932   -17342   00132   3.5
J155522.64+053002.0   1822-53172-0148   -16038   -07954   04888   31.5
J155522.64+053002.0   2951-54592-0442   -26049   -07819   08484   49.9
J155522.64+053002.0   4877-55707-0068   -45670   -43672   00001   2.0
J155522.64+053002.0   4877-55707-0068   -43378   -35890   03148   20.5
J155522.64+053002.0   4877-55707-0068   -24406   -20896   00165   4.0
J155522.64+053002.0   4877-55707-0068   -19738   -07685   06184   36.2
J160705.16+533558.6   0621-52055-0486   -22527   -14300   00646   7.8
J160705.16+533558.6   6312-56487-0564   -22016   -13971   00484   6.9
J160705.16+533558.6   8066-57544-0861   -22591   -13839   01002   10.0
J160943.33+522550.9   6312-56487-0388   -21461   -08879   01753   15.5
J160943.33+522550.9   7564-56804-0260   -20948   -09347   01195   12.2
J160943.33+522550.9   8066-57544-0062   -21652   -07604   01402   14.6
J162559.89+485817.5   0625-52145-0477   -40630   -38292   00032   2.6
J162559.89+485817.5   0625-52145-0477   -35507   -32509   00245   4.5
J162559.89+485817.5   0625-52145-0477   -15628   -03807   04090   25.8
J162559.89+485817.5   6317-56448-0386   -41048   -37448   00134   3.6
J162559.89+485817.5   6317-56448-0386   -35447   -32447   00223   4.3
J162559.89+485817.5   6317-56448-0386   -17323   -03669   04509   29.5
J162559.89+485817.5   8543-57542-0825   -41524   -37388   00442   6.0
J162559.89+485817.5   8543-57542-0825   -35629   -32386   00293   4.9
J162559.89+485817.5   8543-57542-0825   -17712   -03669   04718   30.6
J163002.05+470609.7   6322-56190-0700   -18372   -15179   00101   2.9
J163002.05+470609.7   6322-56190-0700   -15047   -12676   00021   1.8
J163002.05+470609.7   8543-57542-0058   -38662   -34601   00610   7.1
J163002.05+470609.7   8543-57542-0058   -20243   -11418   01128   11.1
J164419.97+274447.0   1690-53475-0350   -41745   -37069   00453   5.4
J164419.97+274447.0   1690-53475-0350   -16524   -08519   03039   21.0
J164419.97+274447.0   2949-54557-0603   -41567   -37249   00458   5.6
J164419.97+274447.0   2949-54557-0603   -16915   -08117   03426   22.7
J164419.97+274447.0   4189-55679-0380   -41685   -37069   00532   6.0
J164419.97+274447.0   4189-55679-0380   -16392   -08587   03061   21.5
J164628.92+201730.5   1569-53168-0183   -44208   -42199   00018   6.6
J164628.92+201730.5   1569-53168-0183   -18517   -04037   05211   33.0
J164628.92+201730.5   4183-55447-0032   -44915   -42260   00379   6.7
J164628.92+201730.5   4183-55447-0032   -22121   -18711   00146   3.3
J164628.92+201730.5   4183-55447-0032   -18517   -03900   05517   34.2
J164628.92+201730.5   4179-55684-0626   -44797   -42319   00276   5.7
J213138.07-002537.8   0989-52468-0273   -25047   -11701   04582   32.7
J213138.07-002537.8   1521-52945-0109   -26686   -03425   06786   46.0
J213138.07-002537.8   1963-54331-0238   -25111   -21993   00375   5.9
J213138.07-002537.8   1963-54331-0238   -21865   -18064   00387   5.9
J213138.07-002537.8   1963-54331-0238   -17739   -14145   00260   5.6
J213138.07-002537.8   4194-55450-0266   -24729   -04310   04285   32.5
J213648.17-001546.6   1152-52941-0317   -05434   -03052   00194   6.6
J213648.17-001546.6   4195-55452-0348   -05367   -03120   00056   4.2
J221555.98+010127.0   1104-52912-0530   -11142   -09075   00014   3.3
J221555.98+010127.0   1104-52912-0530   -07261   -05098   00012   3.7
J224324.59-005330.7   0378-52146-0216   -23408   -17685   00697   7.8
J224324.59-005330.7   0378-52146-0216   -17489   -12374   00444   8.3
J224324.59-005330.7   0378-52146-0216   -08711   -05068   00783   10.0
J224324.59-005330.7   0675-52590-0208   -21298   -18593   00101   3.0
J224324.59-005330.7   0675-52590-0208   -18463   -13166   00472   6.8
J224324.59-005330.7   0675-52590-0208   -08643   -04933   00634   8.8
J224324.59-005330.7   4205-55454-0458   -38145   -34750   00146   3.4
J224324.59-005330.7   4205-55454-0458   -19562   -13563   00718   7.3
J224324.59-005330.7   4205-55454-0458   -08711   -05001   00683   9.0
J231858.56-005049.6   0382-51816-0058   -20414   -18283   00028   2.3
J231858.56-005049.6   0382-51816-0058   -18087   -14168   00402   5.0
J231858.56-005049.6   0382-51816-0058   -10596   -06708   00620   9.5
J231858.56-005049.6   0679-52177-0006   -16266   -14168   00019   2.2
J231858.56-005049.6   0679-52177-0006   -10596   -07919   00181   4.4
J231858.56-005049.6   4210-55444-0331   -10263   -08120   00036   2.5
J231958.70-002449.3   0382-51816-0064   -24582   -15893   03105   21.7
J231958.70-002449.3   0680-52200-0261   -24457   -16090   03450   23.0
J234150.01+144906.0   0748-52233-0351   -21821   -14165   01764   15.2
J234150.01+144906.0   6138-56236-0412   -22268   -13572   02725   20.2
J234150.01+144906.0   6138-56598-0406   -36705   -31505   00655   6.3
J234150.01+144906.0   6138-56598-0406   -22076   -13572   02600   19.2
J234506.31+010135.4   0385-51783-0615   -15500   -10681   00823   8.2
J234506.31+010135.4   0683-52524-0404   -15566   -11745   00585   6.3
J234506.31+010135.4   4214-55451-0634   -14319   -11745   00070   4.2
J235238.08+010552.3   0386-51788-0524   -27483   -23504   00547   5.3
J235238.08+010552.3   0386-51788-0524   -23313   -16613   00277   5.3
J235238.08+010552.3   4215-55471-0676   -38900   -33742   00602   6.7
J235238.08+010552.3   7848-56959-0545   -39380   -33436   00332   5.1
J235408.60-001615.1   0386-51788-0106   -14232   -03174   06669   40.0
J235408.60-001615.1   0684-52523-0156   -10925   -03174   04191   30.1
J235408.60-001615.1   7848-56959-0404   -42103   -39718   00074   3.6
J235408.60-001615.1   7848-56959-0404   -39358   -32246   03194   25.6
J235408.60-001615.1   7848-56959-0404   -23164   -03242   09496   55.7
J235628.96-003601.9   0387-51791-0315   -07244   -04469   00268   6.0
J235628.96-003601.9   4215-55471-0137   -06704   -04674   00003   3.3
J235859.47-002426.2   0387-51791-0181   -10646   -03981   02157   14.7
J235859.47-002426.2   0685-52203-0164   -11246   -03911   02393   16.5
J235859.47-002426.2   4216-55477-0394   -39707   -35054   00467   6.2
J235859.47-002426.2   4216-55477-0394   -19562   -14943   00344   4.8
J235859.47-002426.2   4216-55477-0394   -13495   -03911   03501   22.7
J235859.47-002426.2   7848-56959-0130   -39167   -35602   00095   2.9
J235859.47-002426.2   7848-56959-0130   -16578   -03843   04335   27.2

